A Deep Reinforcement Learning-based Approach for Adaptive Handover Protocols

The use of higher frequencies in mobile communication systems leads to smaller cell sizes, resulting in the deployment of more base stations and an increase in handovers to support user mobility. This can lead to frequent radio link failures and reduced data rates. In this work, we propose a handover optimization method using proximal policy optimization (PPO) to develop an adaptive handover protocol. Our PPO-based agent, implemented in the base stations, is highly adaptive to varying user equipment speeds and outperforms the 3GPP-standardized 5G NR handover procedure in terms of average data rate and radio link failure rate. Additionally, our simulation environment is carefully designed to ensure high accuracy, realistic user movements, and fair benchmarking against the 3GPP handover method.

==> figures/ecdf/3gpp_ncell.csv <==
x,y
-8.47526915688743,0.0003675119441381845
-8.136857273415918,0.000735023888276369
-8.132260889283582,0.0011025358324145535
-7.096992979857369,0.001470047776552738
-7.036665568001224,0.0018375597206909224
-6.951539664150931,0.002205071664829107
-6.87912400046638,0.0025725836089672913
-6.879123993198797,0.002940095553105476
-6.838468168684948,0.0033076074972436605
-6.832315827509142,0.003675119441381845
-6.82800544135445,0.00404263138552003
-6.821772398035343,0.004410143329658214
-6.8037144505036995,0.004777655273796398
-6.7573552212445085,0.005145167217934583
-6.744523388872138,0.005512679162072767
-6.62217352782221,0.005880191106210952
-6.550438034591654,0.006247703050349137
-6.46556448364332,0.006615214994487321
-6.457501848509048,0.006982726938625505
-6.40723554690498,0.00735023888276369
-6.401384092107899,0.007717750826901874
-6.401384092107874,0.00808526277104006
-6.396027388903905,0.008452774715178243
-6.389408339815985,0.008820286659316428
-6.306452452480787,0.009187798603454611
-6.189208627940058,0.009555310547592797
-6.175423030490696,0.009922822491730982
-6.1706095968265355,0.010290334435869165
-6.165867571652497,0.01065784638000735
-6.16586757165249,0.011025358324145534
-6.161869724138688,0.01139287026828372
-6.1555289438385,0.011760382212421904
-6.151640759814595,0.012127894156560088
-6.0671583398149265,0.012495406100698273
-6.065752736232884,0.012862918044836457
-6.0484961972790945,0.013230429988974642
-6.041774087491635,0.013597941933112825
-6.033226790222998,0.01396545387725101
-6.033226790222995,0.014332965821389196
-6.023371061589065,0.01470047776552738
-6.023319243115342,0.015067989709665565
-6.003058795720544,0.015435501653803748
-5.998663684640638,0.015803013597941933
-5.982759996252989,0.01617052554208012
-5.955304972236453,0.016538037486218304
-5.929142136075626,0.016905549430356485
-5.919003948597707,0.01727306137449467
-5.908735813849244,0.017640573318632856
-5.908735813849242,0.01800808526277104
-5.903601184975117,0.018375597206909223
-5.897355999312104,0.018743109151047408
-5.89605610421293,0.019110621095185593
-5.887377403726496,0.01947813303932378
-5.850820316589069,0.019845644983461964
-5.850820316589068,0.020213156927600145
-5.837058874462456,0.02058066887173833
-5.781306610988084,0.020948180815876516
-5.769114467976236,0.0213156927600147
-5.761336103379674,0.021683204704152886
-5.747665348329076,0.022050716648291068
-5.747110204483902,0.022418228592429253
-5.738077411510083,0.02278574053656744
-5.72286226854972,0.023153252480705624
-5.722862268549719,0.02352076442484381
-5.715398079796394,0.02388827636898199
-5.708231388086546,0.024255788313120176
-5.697039829359255,0.02462330025725836
-5.692321506891595,0.024990812201396546
-5.688432432243964,0.025358324145534728
-5.684506912735133,0.025725836089672913
-5.683644104203917,0.0260933480338111
-5.683439252614479,0.026460859977949284
-5.673083930846653,0.02682837192208747
-5.667312206131025,0.02719588386622565
-5.644215151493408,0.027563395810363836
-5.60734341382456,0.02793090775450202
-5.59376859938521,0.028298419698640206
-5.575084252577253,0.02866593164277839
-5.5567060116725875,0.029033443586916573
-5.537139993708674,0.02940095553105476
-5.537139993320906,0.029768467475192944
-5.531071566533238,0.03013597941933113
-5.526948157856799,0.030503491363469314
-5.520332027445736,0.030871003307607496
-5.491325115168092,0.03123851525174568
-5.454101947432586,0.031606027195883866
-5.431086103604944,0.03197353914002205
-5.431085686602315,0.03234105108416024
-5.421348819756631,0.03270856302829842
-5.41516693643703,0.03307607497243661
-5.405940866133551,0.033443586916574786
-5.405940866133543,0.03381109886071297
-5.371176765454388,0.034178610804851156
-5.3707270327306915,0.03454612274898934
-5.370727032491931,0.03491363469312753
-5.370558414998039,0.03528114663726571
-5.369289343107156,0.0356486585814039
-5.356273786188549,0.03601617052554208
-5.334912530161667,0.03638368246968027
-5.309159514998592,0.036751194413818446
-5.292549993286871,0.03711870635795663
-5.291699659302278,0.037486218302094816
-5.290941629315428,0.037853730246233
-5.277721700039865,0.03822124219037119
-5.274839384734311,0.03858875413450937
-5.265298220657759,0.03895626607864756
-5.265298073532902,0.03932377802278574
-5.209877394735083,0.03969128996692393
-5.200561266711415,0.04005880191106211
-5.186084937557501,0.04042631385520029
-5.185158802369954,0.040793825799338476
-5.184154284838531,0.04116133774347666
-5.184154284838524,0.04152884968761485
-5.182664748635797,0.04189636163175303
-5.149601226855301,0.04226387357589122
-5.148675536070029,0.0426313855200294
-5.140273452118171,0.04299889746416759
-5.140273451808433,0.04336640940830577
-5.131649119283731,0.04373392135244395
-5.1289535909673605,0.044101433296582136
-5.126286185347301,0.04446894524072032
-5.091650207045568,0.04483645718485851
-5.088959418249938,0.04520396912899669
-5.084578004723997,0.04557148107313488
-5.077440501774637,0.04593899301727306
-4.983018671578724,0.04630650496141125
-4.965061073308592,0.04667401690554943
-4.941617058637347,0.04704152884968762
-4.9403670901977,0.047409040793825796
-4.940367089709773,0.04777655273796398
-4.91543604689638,0.04814406468210217
-4.904784470787653,0.04851157662624035
-4.867903353367965,0.04887908857037854
-4.867903183753122,0.04924660051451672
-4.856953100021335,0.04961411245865491
-4.855221070089495,0.04998162440279309
-4.846139038096923,0.05034913634693128
-4.846054274738657,0.050716648291069456
-4.83588663473155,0.05108416023520764
-4.835886634731546,0.05145167217934583
-4.822691289270453,0.05181918412348401
-4.8226912892704465,0.0521866960676222
-4.820742525753014,0.05255420801176038
-4.818458465719654,0.05292171995589857
-4.818458465719653,0.05328923190003675
-4.817280985339521,0.05365674384417494
-4.806187164110735,0.05402425578831312
-4.802338608613992,0.0543917677324513
-4.802283834769256,0.05475927967658949
-4.798727872111652,0.05512679162072767
-4.79872785848663,0.05549430356486586
-4.790864534513839,0.05586181550900404
-4.78022345774529,0.05622932745314223
-4.780223455234852,0.05659683939728041
-4.780223431381442,0.0569643513414186
-4.773446704811472,0.05733186328555678
-4.773446704811471,0.05769937522969496
-4.7725054501134565,0.05806688717383315
-4.772505450113449,0.05843439911797133
-4.767527582189972,0.05880191106210952
-4.760807490321521,0.0591694230062477
-4.734037664277209,0.05953693495038589
-4.734037657788991,0.05990444689452407
-4.714516768398851,0.06027195883866226
-4.7130810439805035,0.06063947078280044
-4.711477060338149,0.06100698272693863
-4.70421856840175,0.06137449467107681
-4.695727487474257,0.06174200661521499
-4.681789077278323,0.06210951855935318
-4.6767868234431775,0.06247703050349136
-4.6739529129777,0.06284454244762955
-4.639170089212418,0.06321205439176773
-4.638874628335141,0.06357956633590592
-4.627419798355641,0.0639470782800441
-4.624402942132069,0.06431459022418229
-4.624402938618152,0.06468210216832047
-4.622618731748196,0.06504961411245866
-4.612659114184641,0.06541712605659684
-4.604361605049072,0.06578463800073503
-4.601668097317004,0.06615214994487321
-4.597836094875226,0.06651966188901139
-4.59263423488226,0.06688717383314957
-4.583480119355086,0.06725468577728776
-4.577600140513909,0.06762219772142594
-4.571128298631822,0.06798970966556413
-4.561918161636152,0.06835722160970231
-4.5104113283626655,0.0687247335538405
-4.499973695941289,0.06909224549797868
-4.496290311655732,0.06945975744211687
-4.495417987108653,0.06982726938625505
-4.480364502420914,0.07019478133039324
-4.467632646658108,0.07056229327453142
-4.445623277320067,0.07092980521866961
-4.424011950427631,0.0712973171628078
-4.413953436953445,0.07166482910694598
-4.412683497480026,0.07203234105108416
-4.369961139022782,0.07239985299522235
-4.3537036404899,0.07276736493936053
-4.353520164515383,0.07313487688349872
-4.35346269790173,0.07350238882763689
-4.331775435179167,0.07386990077177508
-4.324915968808936,0.07423741271591326
-4.31750462056762,0.07460492466005145
-4.315182284354935,0.07497243660418963
-4.315182284296045,0.07533994854832782
-4.312297331333311,0.075707460492466
-4.312297331314416,0.07607497243660419
-4.307290385762842,0.07644248438074237
-4.3056672323973855,0.07680999632488056
-4.298885414189056,0.07717750826901874
-4.298873812983482,0.07754502021315693
-4.290123152602605,0.07791253215729511
-4.289890748330405,0.0782800441014333
-4.289890748232993,0.07864755604557148
-4.289890748193842,0.07901506798970967
-4.274067975777691,0.07938257993384785
-4.273517537108265,0.07975009187798604
-4.266043015868012,0.08011760382212423
-4.265432573042648,0.0804851157662624
-4.265317962929671,0.08085262771040058
-4.255706387842615,0.08122013965453877
-4.255618286274694,0.08158765159867695
-4.2465204627262665,0.08195516354281514
-4.24528185735365,0.08232267548695332
-4.238513274788032,0.08269018743109151
-4.227829482406742,0.0830576993752297
-4.226781660643992,0.08342521131936788
-4.219781427444577,0.08379272326350606
-4.217833619770315,0.08416023520764425
-4.215094622865447,0.08452774715178243
-4.186323875501218,0.08489525909592062
-4.182828120152318,0.0852627710400588
-4.18282812015231,0.08563028298419699
-4.175228676891971,0.08599779492833518
-4.156454613996457,0.08636530687247336
-4.15645461399645,0.08673281881661155
-4.153696499721794,0.08710033076074973
-4.150686775294132,0.0874678427048879
-4.123914746820192,0.08783535464902609
-4.116368100350002,0.08820286659316427
-4.1124060605537665,0.08857037853730246
-4.105165439584917,0.08893789048144064
-4.105162775602461,0.08930540242557883
-4.10510939047562,0.08967291436971701
-4.104363626849356,0.0900404263138552
-4.104363626849347,0.09040793825799338
-4.101474797385351,0.09077545020213157
-4.101474793863049,0.09114296214626975
-4.101347128954269,0.09151047409040794
-4.081096145819511,0.09187798603454612
-4.079677311372164,0.09224549797868431
-4.066514931661646,0.0926130099228225
-4.0652456800434225,0.09298052186696068
-4.065245680043412,0.09334803381109887
-4.061915841452324,0.09371554575523705
-4.061797700955756,0.09408305769937524
-4.0616988261322495,0.09445056964351341
-4.039942308751184,0.09481808158765159
-4.019457490170785,0.09518559353178978
-4.019457490170781,0.09555310547592796
-4.014765061580791,0.09592061742006615
-4.010164069445972,0.09628812936420433
-3.998813758100438,0.09665564130834252
-3.995551379438416,0.0970231532524807
-3.99555137943832,0.09739066519661889
-3.9942305695961844,0.09775817714075707
-3.981099000927385,0.09812568908489526
-3.9695370711766635,0.09849320102903344
-3.964043363685189,0.09886071297317163
-3.9623729832236276,0.09922822491730982
-3.9622698784968096,0.099595736861448
-3.962269456259078,0.09996324880558619
-3.94317302630431,0.10033076074972437
-3.943166467792726,0.10069827269386256
-3.9223850073019144,0.10106578463800074
-3.9146252570341105,0.10143329658213891
-3.9146252570341105,0.1018008085262771
-3.896853158822241,0.10216832047041528
-3.8842480715200995,0.10253583241455347
-3.880992653006558,0.10290334435869165
-3.880992653005565,0.10327085630282984
-3.878893879925127,0.10363836824696802
-3.8787930554020185,0.10400588019110621
-3.8762602835674143,0.1043733921352444
-3.80289804865829,0.10474090407938258
-3.802897967072931,0.10510841602352076
-3.8026246095935514,0.10547592796765895
-3.802569342969453,0.10584343991179714
-3.7928971823648854,0.10621095185593532
-3.787614934656722,0.1065784638000735
-3.776468954882266,0.10694597574421169
-3.776192557972682,0.10731348768834988
-3.7666768482856594,0.10768099963248806
-3.7539237862636052,0.10804851157662625
-3.7465842320393103,0.10841602352076442
-3.7465826580802655,0.1087835354649026
-3.7414627261477644,0.10915104740904079
-3.73809700251776,0.10951855935317897
-3.73416590158598,0.10988607129731716
-3.7312585832337257,0.11025358324145534
-3.7293718812366174,0.11062109518559353
-3.7226147015662567,0.11098860712973171
-3.7207921452359165,0.1113561190738699
-3.717918139829795,0.11172363101800808
-3.7155300195679986,0.11209114296214627
-3.715530019567985,0.11245865490628446
-3.6853937263448886,0.11282616685042264
-3.6731409256534797,0.11319367879456083
-3.6670951429408483,0.11356119073869901
-3.661049432906723,0.1139287026828372
-3.643036739206836,0.11429621462697538
-3.6314978521427923,0.11466372657111357
-3.627205743089679,0.11503123851525175
-3.627205743089678,0.11539875045938992
-3.623612816654138,0.11576626240352811
-3.623612816654135,0.1161337743476663
-3.6158472294212904,0.11650128629180448
-3.610668828326533,0.11686879823594266
-3.604030924919709,0.11723631018008085
-3.5990462158205836,0.11760382212421903
-3.598121761945738,0.11797133406835722
-3.592489399996137,0.1183388460124954
-3.5924884287246917,0.11870635795663359
-3.575036948547324,0.11907386990077178
-3.575036948547323,0.11944138184490996
-3.5750369485473117,0.11980889378904815
-3.5729365973827254,0.12017640573318633
-3.566709179193872,0.12054391767732452
-3.5569096324114042,0.1209114296214627
-3.5553691769428872,0.12127894156560089
-3.5498827174261836,0.12164645350973907
-3.5477376243673584,0.12201396545387726
-3.5475923705929397,0.12238147739801543
-3.5451864761132046,0.12274898934215361
-3.5451857617958518,0.1231165012862918
-3.5451855292853693,0.12348401323042998
-3.5368073995606313,0.12385152517456817
-3.5368073995605056,0.12421903711870635
-3.532637455097988,0.12458654906284454
-3.5311484771512487,0.12495406100698273
-3.530731566021746,0.12532157295112092
-3.527014934346732,0.1256890848952591
-3.5266727600857246,0.12605659683939727
-3.5177069571015323,0.12642410878353547
-3.517706957101529,0.12679162072767364
-3.5133572036673413,0.12715913267181184
-3.506690036768603,0.12752664461595
-3.4851773125803667,0.1278941565600882
-3.484582505038217,0.12826166850422638
-3.4838378337236975,0.12862918044836458
-3.4828970443867866,0.12899669239250275
-3.4719108746708467,0.12936420433664095
-3.4677817807024516,0.12973171628077912
-3.4666825696326535,0.13009922822491732
-3.4562254255735883,0.1304667401690555
-3.4562254255735834,0.1308342521131937
-3.4562254255735754,0.13120176405733186
-3.452533943337076,0.13156927600147006
-3.44720478988597,0.13193678794560823
-3.4472047896205957,0.13230429988974643
-3.4452195365231675,0.1326718118338846
-3.442861004138814,0.13303932377802277
-3.4428610041388077,0.13340683572216097
-3.437629670395858,0.13377434766629914
-3.4375652953965035,0.13414185961043734
-3.4356537332144854,0.1345093715545755
-3.435059711944044,0.1348768834987137
-3.4350593340969895,0.13524439544285188
-3.4209660194862854,0.13561190738699008
-3.418428718498591,0.13597941933112825
-3.4184162047733713,0.13634693127526645
-3.4155671288874236,0.13671444321940462
-3.4118055362548745,0.13708195516354282
-3.410672477581038,0.137449467107681
-3.4039142880008226,0.1378169790518192
-3.40069165095481,0.13818449099595737
-3.4006766822335033,0.13855200294009556
-3.398446545243067,0.13891951488423374
-3.398446488655342,0.13928702682837193
-3.398446485267198,0.1396545387725101
-3.391534505868181,0.14002205071664828
-3.391534505868177,0.14038956266078648
-3.384316808805231,0.14075707460492465
-3.383625846999982,0.14112458654906285
-3.3712299809617807,0.14149209849320102
-3.370676064816019,0.14185961043733922
-3.3599632904814136,0.1422271223814774
-3.3569252057765175,0.1425946343256156
-3.356301498322042,0.14296214626975376
-3.3386025085079085,0.14332965821389196
-3.3386025085079076,0.14369717015803013
-3.3269368939662085,0.14406468210216833
-3.326711976813129,0.1444321940463065
-3.324826255237675,0.1447997059904447
-3.3025038376606317,0.14516721793458287
-3.3025015986969586,0.14553472987872107
-3.302153171051084,0.14590224182285924
-3.294122603280116,0.14626975376699744
-3.2904651491665335,0.1466372657111356
-3.2898313816820814,0.14700477765527378
-3.281874058263791,0.14737228959941198
-3.2818740582616455,0.14773980154355015
-3.2750904818102415,0.14810731348768835
-3.2750904818102367,0.14847482543182652
-3.2741702909608077,0.14884233737596472
-3.274163296964255,0.1492098493201029
-3.2741632969642405,0.1495773612642411
-3.2697253388213667,0.14994487320837926
-3.266141260245213,0.15031238515251746
-3.2660036890607023,0.15067989709665564
-3.25939261226533,0.15104740904079383
-3.2350145959878667,0.151414920984932
-3.2266125960713286,0.1517824329290702
-3.226612596071321,0.15214994487320838
-3.220342992960592,0.15251745681734658
-3.219353939326984,0.15288496876148475
-3.214543356146331,0.15325248070562295
-3.2145433561463204,0.15361999264976112
-3.2080044044366143,0.1539875045938993
-3.2069743182042925,0.1543550165380375
-3.1862507611930955,0.15472252848217566
-3.179543519707112,0.15509004042631386
-3.1782790728217023,0.15545755237045203
-3.177446860612904,0.15582506431459023
-3.165535798001527,0.1561925762587284
-3.1598285715043346,0.1565600882028666
-3.155857843248694,0.15692760014700477
-3.145873438052549,0.15729511209114297
-3.1458276442723565,0.15766262403528114
-3.128707437442009,0.15803013597941934
-3.127862961894044,0.1583976479235575
-3.12207955918972,0.1587651598676957
-3.122079559189719,0.15913267181183388
-3.122017028021381,0.15950018375597208
-3.1174188192899357,0.15986769570011025
-3.1174188192852634,0.16023520764424845
-3.102678118941498,0.16060271958838662
-3.1017228680987072,0.1609702315325248
-3.10171606365776,0.161337743476663
-3.101548066537609,0.16170525542080116
-3.1009365683229517,0.16207276736493936
-3.1009365683229455,0.16244027930907753
-3.0932088020930633,0.16280779125321573
-3.0571158823441142,0.1631753031973539
-3.0547514728817733,0.1635428151414921
-3.0547514728817626,0.16391032708563028
-3.0492506916959403,0.16427783902976847
-3.0489997148087076,0.16464535097390665
-3.0464708621459957,0.16501286291804484
-2.9990331411980122,0.16538037486218302
-2.9938884225170197,0.16574788680632122
-2.9901588794268563,0.1661153987504594
-2.9809177662325332,0.16648291069459759
-2.9788612170235047,0.16685042263873576
-2.977157787662106,0.16721793458287396
-2.9769419505644796,0.16758544652701213
-2.9701386303297608,0.1679529584711503
-2.9701386287815366,0.1683204704152885
-2.9638454094495597,0.16868798235942667
-2.9614406141465586,0.16905549430356487
-2.9609667623668128,0.16942300624770304
-2.9598475730508382,0.16979051819184124
-2.959847539005457,0.1701580301359794
-2.9541364771335052,0.1705255420801176
-2.954136338629624,0.17089305402425578
-2.949967059861529,0.17126056596839398
-2.9493993687305915,0.17162807791253215
-2.9472556225648074,0.17199558985667035
-2.944052971173523,0.17236310180080852
-2.94389661244329,0.17273061374494672
-2.9438966124432766,0.1730981256890849
-2.9438466429842602,0.1734656376332231
-2.94351165033752,0.17383314957736126
-2.9435116503375194,0.17420066152149946
-2.9394830677079167,0.17456817346563763
-2.932850235286738,0.1749356854097758
-2.9328502352867343,0.175303197353914
-2.9293766796325706,0.17567070929805217
-2.9176865770546194,0.17603822124219037
-2.9176865770487765,0.17640573318632854
-2.9100541211309583,0.17677324513046674
-2.9057428903451514,0.17714075707460492
-2.905029652927947,0.17750826901874311
-2.900800948232046,0.17787578096288129
-2.9007749084040277,0.17824329290701948
-2.9005925844503473,0.17861080485115766
-2.8997493966083256,0.17897831679529586
-2.8993404566117147,0.17934582873943403
-2.899335143501273,0.17971334068357223
-2.898908139108755,0.1800808526277104
-2.8976229545393313,0.1804483645718486
-2.89762295453933,0.18081587651598677
-2.894516576335915,0.18118338846012497
-2.891022170396756,0.18155090040426314
-2.890643389822902,0.1819184123484013
-2.8906433440669312,0.1822859242925395
-2.8877488817791597,0.18265343623667768
-2.8839123454763693,0.18302094818081588
-2.871777494278194,0.18338846012495405
-2.870469229881844,0.18375597206909225
-2.870382066870512,0.18412348401323042
-2.869589611481663,0.18449099595736862
-2.869507722431992,0.1848585079015068
-2.864623923520564,0.185226019845645
-2.864601357758091,0.18559353178978316
-2.8593403632705447,0.18596104373392136
-2.857994631915809,0.18632855567805953
-2.8579946319158065,0.18669606762219773
-2.8523481539281064,0.1870635795663359
-2.8523481539275815,0.1874310915104741
-2.8516849399418818,0.18779860345461227
-2.850396517113337,0.18816611539875047
-2.8481126427911163,0.18853362734288864
-2.846527038897249,0.18890113928702681
-2.845746114570631,0.189268651231165
-2.8457461145701215,0.18963616317530319
-2.8421067316099022,0.19000367511944138
-2.842106731609212,0.19037118706357956
-2.8241071045447073,0.19073869900771775
-2.823387693323043,0.19110621095185593
-2.823387693323041,0.19147372289599413
-2.7939758275276367,0.1918412348401323
-2.7913963795535444,0.1922087467842705
-2.78775350469638,0.19257625872840867
-2.780544188710428,0.19294377067254687
-2.7805441851536887,0.19331128261668504
-2.7791582650858535,0.19367879456082324
-2.775469841935259,0.1940463065049614
-2.7728977138317648,0.1944138184490996
-2.770457920639696,0.19478133039323778
-2.77004984526793,0.19514884233737598
-2.757258972130911,0.19551635428151415
-2.7442998476771647,0.19588386622565232
-2.7318079753220164,0.19625137816979052
-2.729721014275159,0.1966188901139287
-2.7230480937670993,0.1969864020580669
-2.721488173248099,0.19735391400220506
-2.7190681022274275,0.19772142594634326
-2.715830805673488,0.19808893789048143
-2.7147237209865516,0.19845644983461963
-2.71429246843963,0.1988239617787578
-2.708855772280229,0.199191473722896
-2.7039323606211108,0.19955898566703417
-2.7025129888468036,0.19992649761117237
-2.701403802629702,0.20029400955531054
-2.7013612695087867,0.20066152149944874
-2.7008280486361596,0.2010290334435869
-2.700260352304985,0.2013965453877251
-2.6992469694004293,0.20176405733186328
-2.6973181355432145,0.20213156927600148
-2.696649870789402,0.20249908122013965
-2.696358826624171,0.20286659316427783
-2.6931297875233824,0.20323410510841602
-2.691950765300996,0.2036016170525542
-2.691228239007041,0.2039691289966924
-2.6892912755767604,0.20433664094083057
-2.68929127557676,0.20470415288496877
-2.6891629605306577,0.20507166482910694
-2.6887781097227172,0.20543917677324514
-2.685210681062562,0.2058066887173833
-2.6834996275727687,0.2061742006615215
-2.6799737450206775,0.20654171260565968
-2.6778544387913503,0.20690922454979788
-2.677849923398319,0.20727673649393605
-2.6764648920632483,0.20764424843807425
-2.6756752949279026,0.20801176038221242
-2.675675288622028,0.20837927232635062
-2.6756752882444648,0.2087467842704888
-2.675041227593569,0.209114296214627
-2.671587350228958,0.20948180815876516
-2.668612300713406,0.20984932010290333
-2.668612300713402,0.21021683204704153
-2.6684308368052885,0.2105843439911797
-2.66843083680528,0.2109518559353179
-2.66791952014069,0.21131936787945607
-2.667919520140685,0.21168687982359427
-2.6675754473003597,0.21205439176773244
-2.6675754473003392,0.21242190371187064
-2.6664494360707756,0.2127894156560088
-2.665514858965242,0.213156927600147
-2.6655148589652367,0.21352443954428518
-2.663534719577885,0.21389195148842338
-2.659467505496629,0.21425946343256155
-2.654227661131787,0.21462697537669975
-2.649327237202387,0.21499448732083792
-2.649327237202379,0.21536199926497612
-2.6492394913550954,0.2157295112091143
-2.6492394913550923,0.2160970231532525
-2.6486952385082274,0.21646453509739066
-2.648695238508216,0.21683204704152884
-2.6481538524978285,0.21719955898566704
-2.6481538524978046,0.2175670709298052
-2.6462307417001156,0.2179345828739434
-2.6462307417000708,0.21830209481808158
-2.646076431427782,0.21866960676221978
-2.637126575206677,0.21903711870635795
-2.631060150834273,0.21940463065049615
-2.631060150589848,0.21977214259463432
-2.6310601505898417,0.22013965453877252
-2.6279472091691813,0.2205071664829107
-2.6279472091663254,0.2208746784270489
-2.6279472091391263,0.22124219037118706
-2.626915021620641,0.22160970231532526
-2.6211805105496486,0.22197721425946343
-2.609728570531321,0.22234472620360163
-2.609728570517666,0.2227122381477398
-2.608841762577939,0.223079750091878
-2.608586626420883,0.22344726203601617
-2.607833770933822,0.22381477398015434
-2.601579721562172,0.22418228592429254
-2.5993867055667055,0.2245497978684307
-2.5972884287343945,0.2249173098125689
-2.597288428734393,0.22528482175670708
-2.5915118560930996,0.22565233370084528
-2.591511856088068,0.22601984564498345
-2.5912542343447758,0.22638735758912165
-2.5903239987359434,0.22675486953325982
-2.5900165689056744,0.22712238147739802
-2.586574208686003,0.2274898934215362
-2.5811699890740267,0.2278574053656744
-2.5810341106203993,0.22822491730981256
-2.577817792419728,0.22859242925395076
-2.577804016896286,0.22895994119808893
-2.57633049044991,0.22932745314222713
-2.575142127127829,0.2296949650863653
-2.570660214633858,0.2300624770305035
-2.570539386228706,0.23042998897464168
-2.56647569049835,0.23079750091877985
-2.5624378973631856,0.23116501286291805
-2.5610234516009274,0.23153252480705622
-2.5600063718177464,0.23190003675119442
-2.5600063718177464,0.2322675486953326
-2.555564815830325,0.2326350606394708
-2.5550439036640205,0.23300257258360896
-2.5549179020282313,0.23337008452774716
-2.5546644175110846,0.23373759647188533
-2.554589678756416,0.23410510841602353
-2.553934038390843,0.2344726203601617
-2.5503384995177463,0.2348401323042999
-2.5501675938642467,0.23520764424843807
-2.5497371734508634,0.23557515619257627
-2.5492258166449315,0.23594266813671444
-2.549225816644931,0.23631018008085264
-2.5483277353541833,0.2366776920249908
-2.548327735354183,0.237045203969129
-2.542441001729858,0.23741271591326718
-2.5412020760293474,0.23778022785740535
-2.541202016908756,0.23814773980154355
-2.535773078074576,0.23851525174568172
-2.534057631046456,0.23888276368981992
-2.53183148775709,0.2392502756339581
-2.5264949873886535,0.2396177875780963
-2.526494987388645,0.23998529952223446
-2.526381202360637,0.24035281146637266
-2.5257198088497956,0.24072032341051083
-2.5240900262117036,0.24108783535464903
-2.5228755130700793,0.2414553472987872
-2.52285570097942,0.2418228592429254
-2.519012884850574,0.24219037118706357
-2.518550435577932,0.24255788313120177
-2.516553831549879,0.24292539507533994
-2.508429403598163,0.24329290701947814
-2.4922157831479264,0.24366041896361632
-2.4909218604615124,0.24402793090775451
-2.4909218604615098,0.24439544285189269
-2.482319230610518,0.24476295479603086
-2.4747299453004943,0.24513046674016906
-2.473497327674215,0.24549797868430723
-2.4687590039865,0.24586549062844543
-2.468759003986498,0.2462330025725836
-2.466944873990225,0.2466005145167218
-2.463741157675361,0.24696802646085997
-2.458510446914158,0.24733553840499817
-2.4543200510519814,0.24770305034913634
-2.4497600425408916,0.24807056229327454
-2.4449349827976214,0.2484380742374127
-2.4403594946370832,0.2488055861815509
-2.4403594946370735,0.24917309812568908
-2.4401449176034964,0.24954061006982728
-2.440144917603489,0.24990812201396545
-2.42657979825558,0.25027563395810365
-2.426579798255571,0.25064314590224185
-2.4166214458049122,0.25101065784638
-2.4136966618307136,0.2513781697905182
-2.3863779482662673,0.2517456817346564
-2.385551401214012,0.25211319367879453
-2.383951221591525,0.25248070562293273
-2.38272222727364,0.25284821756707093
-2.375258394292213,0.25321572951120913
-2.374087839887318,0.2535832414553473
-2.3729176295673375,0.2539507533994855
-2.366322564322862,0.2543182653436237
-2.3663225643228603,0.25468577728776187
-2.364520908824507,0.2550532892319
-2.3603142979936615,0.2554208011760382
-2.3599444232921893,0.2557883131201764
-2.3598873831454106,0.2561558250643146
-2.359654847449217,0.25652333700845276
-2.3582543364284856,0.25689084895259096
-2.3582543364284736,0.25725836089672915
-2.3582543364284705,0.25762587284086735
-2.339207038771087,0.2579933847850055
-2.339207038771085,0.2583608967291437
-2.3377706984864473,0.2587284086732819
-2.337769560381786,0.25909592061742004
-2.332513697672617,0.25946343256155824
-2.3325136976726006,0.25983094450569644
-2.319514226704891,0.26019845644983464
-2.3195142267048814,0.2605659683939728
-2.3195142267048765,0.260933480338111
-2.3158675884809963,0.2613009922822492
-2.303747234726422,0.2616685042263874
-2.2850982345250057,0.2620360161705255
-2.283480990898763,0.2624035281146637
-2.280870581863182,0.2627710400588019
-2.277032600614838,0.2631385520029401
-2.276396250151003,0.26350606394707826
-2.2758412611903944,0.26387357589121646
-2.260204236703139,0.26424108783535466
-2.2571180080792304,0.26460859977949286
-2.251133940973098,0.264976111723631
-2.2511339409730926,0.2653436236677692
-2.250842338822676,0.2657111356119074
-2.2381093521973203,0.26607864755604554
-2.2281933986976554,0.26644615950018374
-2.2242251521637066,0.26681367144432194
-2.2105441605665845,0.26718118338846014
-2.2064627762649067,0.2675486953325983
-2.2058975569087105,0.2679162072767365
-2.2052633695750754,0.2682837192208747
-2.2043493281511,0.2686512311650129
-2.204349233673934,0.269018743109151
-2.204233816698497,0.2693862550532892
-2.2042194193916207,0.2697537669974274
-2.203994220624493,0.2701212789415656
-2.2008636612041017,0.27048879088570377
-2.198677558068922,0.27085630282984197
-2.1957176471135122,0.27122381477398017
-2.195297155958749,0.27159132671811836
-2.193419171719529,0.2719588386622565
-2.1872529514610264,0.2723263506063947
-2.1857900267257575,0.2726938625505329
-2.182604637270361,0.27306137449467105
-2.178247118447809,0.27342888643880925
-2.1688771356032035,0.27379639838294745
-2.1688771356031618,0.27416391032708565
-2.1565770905636765,0.2745314222712238
-2.1523741153838496,0.274898934215362
-2.1523741147781346,0.2752664461595002
-2.1523383400666023,0.2756339581036384
-2.1523383400665677,0.27600147004777653
-2.148155345914364,0.27636898199191473
-2.1443074577313705,0.27673649393605293
-2.1438143812273793,0.27710400588019113
-2.143814381227379,0.2774715178243293
-2.1429320741055498,0.27783902976846747
-2.1378865579322475,0.27820654171260567
-2.1355464275754477,0.27857405365674387
-2.119610005117795,0.278941565600882
-2.117908344674455,0.2793090775450202
-2.1179083446744524,0.2796765894891584
-2.117585144791728,0.28004410143329656
-2.113982558776166,0.28041161337743475
-2.11398214819259,0.28077912532157295
-2.113930926575502,0.28114663726571115
-2.113930516900115,0.2815141492098493
-2.111356809210872,0.2818816611539875
-2.1113568092096937,0.2822491730981257
-2.1107636200495286,0.2826166850422639
-2.10935876777405,0.28298419698640204
-2.1093587677168903,0.28335170893054024
-2.1092667677688173,0.28371922087467843
-2.1092667677678647,0.28408673281881663
-2.1072029176916747,0.2844542447629548
-2.106571999312878,0.284821756707093
-2.105952895326828,0.2851892686512312
-2.105752719330981,0.2855567805953694
-2.1054546706484083,0.2859242925395075
-2.105374550615169,0.2862918044836457
-2.1049825246402385,0.2866593164277839
-2.104899131668986,0.28702682837192206
-2.1048419267209457,0.28739434031606026
-2.099588080627135,0.28776185226019846
-2.099175520854082,0.28812936420433666
-2.0979533037653373,0.2884968761484748
-2.089624810547999,0.288864388092613
-2.0889151231328205,0.2892319000367512
-2.088915123132817,0.2895994119808894
-2.0871153478384805,0.28996692392502754
-2.0814370963194824,0.29033443586916574
-2.0759991149176646,0.29070194781330394
-2.0742230644777404,0.29106945975744214
-2.0742230644777386,0.2914369717015803
-2.073008419832145,0.2918044836457185
-2.070393541717967,0.2921719955898567
-2.0626310447442675,0.2925395075339949
-2.056119890254893,0.292907019478133
-2.056119890254892,0.2932745314222712
-2.034014777675093,0.2936420433664094
-2.0328046132013484,0.29400955531054757
-2.0302624221465835,0.29437706725468576
-2.030258729129645,0.29474457919882396
-2.0248942634862623,0.29511209114296216
-2.024894263486261,0.2954796030871003
-2.024577492047778,0.2958471150312385
-2.0242045273296503,0.2962146269753767
-2.0217957515262834,0.2965821389195149
-2.0217957515262825,0.29694965086365305
-2.0211444649922843,0.29731716280779125
-2.0184167017846,0.29768467475192945
-2.0176906941975115,0.29805218669606764
-2.0176906941975066,0.2984196986402058
-2.014493381892889,0.298787210584344
-2.0045969581391434,0.2991547225284822
-2.0030182119899846,0.2995222344726204
-2.0030182119899815,0.29988974641675853
-1.9995697121804379,0.30025725836089673
-1.9982878643088404,0.3006247703050349
-1.9982116381059647,0.30099228224917307
-1.9959038778724114,0.30135979419331127
-1.9945224846052776,0.30172730613744947
-1.9937673805589124,0.30209481808158767
-1.9937673805589073,0.3024623300257258
-1.9934945133861313,0.302829841969864
-1.9920807359211108,0.3031973539140022
-1.991582214492877,0.3035648658581404
-1.988871717576966,0.30393237780227855
-1.988871717576966,0.30429988974641675
-1.985278331159948,0.30466740169055495
-1.9704008429455249,0.30503491363469315
-1.9701778014027427,0.3054024255788313
-1.9698872705406638,0.3057699375229695
-1.967843492756586,0.3061374494671077
-1.967518972357415,0.3065049614112459
-1.964985465523496,0.30687247335538403
-1.9637800750652652,0.30723998529952223
-1.9623586169519593,0.30760749724366043
-1.9596242926785028,0.3079750091877986
-1.9561692292194253,0.3083425211319368
-1.952709973512841,0.308710033076075
-1.9523520846075642,0.3090775450202132
-1.9523520846075613,0.3094450569643513
-1.9512298487827975,0.3098125689084895
-1.9504734928207672,0.3101800808526277
-1.9500157015021427,0.3105475927967659
-1.9500157015021315,0.31091510474090406
-1.9476645367726795,0.31128261668504226
-1.9456993049097164,0.31165012862918046
-1.9456993049096838,0.31201764057331866
-1.9330968408719473,0.3123851525174568
-1.930950746320491,0.312752664461595
-1.9305440876300115,0.3131201764057332
-1.9252139770944454,0.3134876883498714
-1.9240916668388888,0.31385520029400954
-1.9239132021390302,0.31422271223814774
-1.9221868180390893,0.31459022418228594
-1.918762319681047,0.3149577361264241
-1.9163342844871223,0.3153252480705623
-1.9117395976303333,0.3156927600147005
-1.911591124825771,0.3160602719588387
-1.9110620951275645,0.3164277839029768
-1.9065896956673138,0.316795295847115
-1.9065896956673076,0.3171628077912532
-1.9057855064448659,0.3175303197353914
-1.9037406897381943,0.31789783167952956
-1.900324721289028,0.31826534362366776
-1.8972961607157934,0.31863285556780596
-1.8957009386671697,0.31900036751194416
-1.895389549335559,0.3193678794560823
-1.8889364031594866,0.3197353914002205
-1.888503467202047,0.3201029033443587
-1.8828521091936865,0.3204704152884969
-1.8828520912081315,0.32083792723263505
-1.8828248603918079,0.32120543917677324
-1.8790267187137593,0.32157295112091144
-1.8785932232034939,0.3219404630650496
-1.8599812566387206,0.3223079750091878
-1.8583174613935964,0.322675486953326
-1.8582915394510995,0.3230429988974642
-1.856573642647088,0.32341051084160233
-1.8530058936490232,0.3237780227857405
-1.8504236071683131,0.3241455347298787
-1.8478080855438654,0.3245130466740169
-1.8473114356434182,0.32488055861815507
-1.8450970604934047,0.32524807056229327
-1.8418691684457051,0.32561558250643147
-1.8407861231577927,0.32598309445056967
-1.8340166072235904,0.3263506063947078
-1.8335153905911241,0.326718118338846
-1.833137118103023,0.3270856302829842
-1.8331369796803607,0.3274531422271224
-1.833021362991684,0.32782065417126055
-1.8330213629916818,0.32818816611539875
-1.8327824517578784,0.32855567805953695
-1.8327313753547188,0.3289231900036751
-1.8327313753547112,0.3292907019478133
-1.8321951820322693,0.3296582138919515
-1.831611662243762,0.3300257258360897
-1.8285905376176979,0.33039323778022783
-1.8282290507295111,0.33076074972436603
-1.824964523675058,0.33112826166850423
-1.8193068486010742,0.33149577361264243
-1.8171011413271259,0.3318632855567806
-1.8166631424223851,0.3322307975009188
-1.803324738784485,0.33259830944505697
-1.8033246843577913,0.33296582138919517
-1.7935878691718692,0.3333333333333333
-1.7935869268120488,0.3337008452774715
-1.792058206515925,0.3340683572216097
-1.7897345266683784,0.3344358691657479
-1.7896732211758726,0.33480338110988606
-1.78721481967663,0.33517089305402425
-1.787214819676627,0.33553840499816245
-1.7817307265705618,0.3359059169423006
-1.7800110440620975,0.3362734288864388
-1.779697944919207,0.336640940830577
-1.7789666094779921,0.3370084527747152
-1.7769074017802116,0.33737596471885334
-1.7682559270754543,0.33774347666299154
-1.7672306927728185,0.33811098860712974
-1.765537741139175,0.33847850055126794
-1.7575156247487904,0.3388460124954061
-1.7526538094659647,0.3392135244395443
-1.7506427660088204,0.3395810363836825
-1.7486766236338256,0.3399485483278207
-1.735864989197338,0.3403160602719588
-1.7358649891973372,0.340683572216097
-1.7308474689056772,0.3410510841602352
-1.724220308747159,0.3414185961043734
-1.7191556111528223,0.34178610804851156
-1.7168800389076975,0.34215361999264976
-1.7168800389076944,0.34252113193678796
-1.7160886866445955,0.3428886438809261
-1.71608868664458,0.3432561558250643
-1.7153531205294847,0.3436236677692025
-1.7137148760144671,0.3439911797133407
-1.710924825710321,0.34435869165747884
-1.7094097811979971,0.34472620360161704
-1.7082768459794844,0.34509371554575524
-1.7080943791210148,0.34546122748989344
-1.707202288866303,0.3458287394340316
-1.707202288866298,0.3461962513781698
-1.7061017432779186,0.346563763322308
-1.7046436503136064,0.3469312752664462
-1.7045841441901106,0.3472987872105843
-1.7045032478860094,0.3476662991547225
-1.704454399868859,0.3480338110988607
-1.702942258651879,0.3484013230429989
-1.701832393047544,0.34876883498713707
-1.7008490343416,0.34913634693127527
-1.6978016892145125,0.34950385887541346
-1.697471800941753,0.3498713708195516
-1.6945446630738885,0.3502388827636898
-1.6920607323354633,0.350606394707828
-1.690675940289655,0.3509739066519662
-1.6844282543879412,0.35134141859610435
-1.6711389280468705,0.35170893054024255
-1.670919295355077,0.35207644248438075
-1.6700644225754218,0.35244395442851895
-1.6682200420343216,0.3528114663726571
-1.6682200420343116,0.3531789783167953
-1.6667675906021395,0.3535464902609335
-1.6667675906021393,0.3539140022050717
-1.6609793799073473,0.35428151414920983
-1.6609793799073411,0.35464902609334803
-1.6574434270870626,0.35501653803748623
-1.6570538947212028,0.35538404998162443
-1.654998397118418,0.35575156192576257
-1.6499840985133354,0.35611907386990077
-1.6488747570990516,0.35648658581403897
-1.6471188941581034,0.3568540977581771
-1.64328361765358,0.3572216097023153
-1.6432784134456728,0.3575891216464535
-1.6424667418982286,0.3579566335905917
-1.6420064526634452,0.35832414553472985
-1.6416797538095693,0.35869165747886805
-1.6401430358408113,0.35905916942300625
-1.6400039713592676,0.35942668136714445
-1.6393110004245104,0.3597941933112826
-1.638807680741126,0.3601617052554208
-1.634688309118351,0.360529217199559
-1.6335500670106469,0.3608967291436972
-1.6251223275096227,0.36126424108783534
-1.62243800573386,0.36163175303197354
-1.6221244024184214,0.36199926497611173
-1.6203117946875043,0.36236677692024993
-1.6201165648601954,0.3627342888643881
-1.6192646309554184,0.3631018008085263
-1.6189917834329897,0.3634693127526645
-1.6137387791907218,0.3638368246968026
-1.6135534072923896,0.3642043366409408
-1.609991742505424,0.364571848585079
-1.6094391558963665,0.3649393605292172
-1.6058537406240618,0.36530687247335536
-1.60292933496661,0.36567438441749356
-1.601154945481757,0.36604189636163176
-1.5965676953665096,0.36640940830576996
-1.59628339882582,0.3667769202499081
-1.5930735740602224,0.3671444321940463
-1.5915566440417215,0.3675119441381845
-1.5912579531526312,0.3678794560823227
-1.5901817776108518,0.36824696802646084
-1.5851032523534572,0.36861447997059904
-1.5851032523534518,0.36898199191473724
-1.5848187563574565,0.36934950385887544
-1.5816074097009125,0.3697170158030136
-1.5809799615269524,0.3700845277471518
-1.580265704823776,0.37045203969129
-1.5782748896892924,0.3708195516354281
-1.5780957207476654,0.3711870635795663
-1.5762991517103622,0.3715545755237045
-1.5761253142223888,0.3719220874678427
-1.5754274315635164,0.37228959941198086
-1.5752622765769422,0.37265711135611906
-1.570142686657548,0.37302462330025726
-1.57014268665754,0.37339213524439546
-1.5695283721609175,0.3737596471885336
-1.5691103314002386,0.3741271591326718
-1.568880123159306,0.37449467107681
-1.5673401460819467,0.3748621830209482
-1.5673401460819434,0.37522969496508635
-1.563592617146315,0.37559720690922455
-1.5580517038534225,0.37596471885336274
-1.5579551144686337,0.37633223079750094
-1.5572879580488936,0.3766997427416391
-1.5571077079657547,0.3770672546857773
-1.5561354822504467,0.3774347666299155
-1.5551180556355737,0.37780227857405363
-1.5551180556355704,0.37816979051819183
-1.5505913976416925,0.37853730246233
-1.5482837751765728,0.3789048144064682
-1.5468042685152645,0.37927232635060637
-1.545513110441134,0.37963983829474457
-1.5452848808284025,0.38000735023888277
-1.5446489429398171,0.38037486218302097
-1.5425327400782098,0.3807423741271591
-1.5410886013735545,0.3811098860712973
-1.5392824250448185,0.3814773980154355
-1.537694105010752,0.3818449099595737
-1.5360988063509071,0.38221242190371185
-1.536098806350907,0.38257993384785005
-1.5348559539159563,0.38294744579198825
-1.533193691216026,0.38331495773612645
-1.5311342178365004,0.3836824696802646
-1.5308188013769828,0.3840499816244028
-1.5308188013769826,0.384417493568541
-1.5300463939105546,0.38478500551267913
-1.5284412392241205,0.38515251745681733
-1.528195580650378,0.38552002940095553
-1.525239741637871,0.38588754134509373
-1.5252358991929114,0.3862550532892319
-1.5249521439272515,0.3866225652333701
-1.5249521236812724,0.3869900771775083
-1.5238752861944587,0.3873575891216465
-1.5204789665965335,0.3877251010657846
-1.5184334163890525,0.3880926130099228
-1.5184333193356359,0.388460124954061
-1.5173200221849708,0.3888276368981992
-1.51652634050841,0.38919514884233736
-1.516341568903007,0.38956266078647556
-1.5158834200792983,0.38993017273061376
-1.5154930836819995,0.39029768467475195
-1.5154930836819918,0.3906651966188901
-1.5120944650688641,0.3910327085630283
-1.5120601457482312,0.3914002205071665
-1.5115814055156465,0.39176773245130464
-1.5096980819742025,0.39213524439544284
-1.509311205137467,0.39250275633958104
-1.5092267859590793,0.39287026828371924
-1.5092137747668313,0.3932377802278574
-1.5085600327890454,0.3936052921719956
-1.5083192533450838,0.3939728041161338
-1.5071366482313393,0.394340316060272
-1.507136648220409,0.3947078280044101
-1.506313305548601,0.3950753399485483
-1.5048819660310264,0.3954428518926865
-1.500402651767254,0.3958103638368247
-1.4886041920990547,0.39617787578096286
-1.4883686163566907,0.39654538772510106
-1.4824550814773323,0.39691289966923926
-1.482107699104513,0.39728041161337746
-1.4733532126526476,0.3976479235575156
-1.4729380816387794,0.3980154355016538
-1.471834648774021,0.398382947445792
-1.4712874511213319,0.39875045938993015
-1.4669446076374668,0.39911797133406834
-1.4665554577335822,0.39948548327820654
-1.4634084513097119,0.39985299522234474
-1.4627605892911761,0.4002205071664829
-1.461184649849409,0.4005880191106211
-1.4589910317073629,0.4009555310547593
-1.455454967969834,0.4013230429988975
-1.4554531904154888,0.4016905549430356
-1.4532299164970657,0.4020580668871738
-1.4522489645796606,0.402425578831312
-1.4510869943962688,0.4027930907754502
-1.451086990468506,0.40316060271958837
-1.4486012187509727,0.40352811466372657
-1.4406945762771428,0.40389562660786477
-1.4385974387091718,0.40426313855200297
-1.4374939602232562,0.4046306504961411
-1.4342737442820983,0.4049981624402793
-1.4288663598415348,0.4053656743844175
-1.4268939688891624,0.40573318632855565
-1.4239459559569516,0.40610069827269385
-1.421007785196186,0.40646821021683205
-1.4155174559330748,0.40683572216097025
-1.4124905800794003,0.4072032341051084
-1.4083354303769362,0.4075707460492466
-1.3942579285477539,0.4079382579933848
-1.3924327736236044,0.408305769937523
-1.3924327736236028,0.40867328188166113
-1.3918809678195645,0.40904079382579933
-1.391880967819563,0.40940830576993753
-1.391880967819561,0.40977581771407573
-1.3688070819516425,0.4101433296582139
-1.3653592183572898,0.4105108416023521
-1.3653592183572862,0.41087835354649027
-1.3599051759128966,0.41124586549062847
-1.359371565572419,0.4116133774347666
-1.3593715655724186,0.4119808893789048
-1.3593715655724168,0.412348401323043
-1.3570553180456204,0.41271591326718116
-1.3563434119451463,0.41308342521131935
-1.3425001735932225,0.41345093715545755
-1.3362220419727517,0.41381844909959575
-1.3361880235231154,0.4141859610437339
-1.3360587278078415,0.4145534729878721
-1.3305585493161622,0.4149209849320103
-1.3303607113303835,0.4152884968761485
-1.326533923111667,0.41565600882028664
-1.3225020259154587,0.41602352076442484
-1.3225020258994136,0.41639103270856304
-1.321663051429064,0.41675854465270123
-1.3197742218752493,0.4171260565968394
-1.3183469990757697,0.4174935685409776
-1.3174381986394952,0.4178610804851158
-1.3172447005362338,0.418228592429254
-1.3139789706576002,0.4185961043733921
-1.3119111231748957,0.4189636163175303
-1.3107852851238353,0.4193311282616685
-1.3072781129309496,0.41969864020580666
-1.3052039690816142,0.42006615214994486
-1.3043784589968412,0.42043366409408306
-1.3027219339646159,0.42080117603822126
-1.3012454244404845,0.4211686879823594
-1.294990517256355,0.4215361999264976
-1.2939931507269535,0.4219037118706358
-1.2870720472734805,0.422271223814774
-1.2814277577741824,0.42263873575891214
-1.2807536587698274,0.42300624770305034
-1.2772949870123222,0.42337375964718854
-1.2541295858868158,0.42374127159132674
-1.2497075845917887,0.4241087835354649
-1.2489021514527947,0.4244762954796031
-1.2445641870401505,0.4248438074237413
-1.243976316812353,0.4252113193678795
-1.2415137169601385,0.4255788313120176
-1.2378780288667373,0.4259463432561558
-1.2266915190980552,0.426313855200294
-1.2238132003097122,0.42668136714443217
-1.2238132003097022,0.42704887908857037
-1.2169859020880405,0.42741639103270856
-1.215582968195795,0.42778390297684676
-1.21272505167256,0.4281514149209849
-1.2119040202370983,0.4285189268651231
-1.2112335978834499,0.4288864388092613
-1.2112335978834494,0.4292539507533995
-1.2104832405920198,0.42962146269753765
-1.2003942592435932,0.42998897464167585
-1.2003166893905992,0.43035648658581405
-1.1981638149894986,0.43072399852995225
-1.1917443925194868,0.4310915104740904
-1.1909468605877223,0.4314590224182286
-1.1831111710528628,0.4318265343623668
-1.1831111693594514,0.432194046306505
-1.1808131682497518,0.43256155825064313
-1.1767250861073497,0.43292907019478133
-1.1706082469291874,0.43329658213891953
-1.1706082469291825,0.43366409408305767
-1.1657766292350398,0.43403160602719587
-1.1643854565940426,0.43439911797133407
-1.16108856870541,0.43476662991547227
-1.1609146257773493,0.4351341418596104
-1.1529289412106785,0.4355016538037486
-1.136555124701901,0.4358691657478868
-1.1328547676651888,0.436236677692025
-1.1284799961755352,0.43660418963616315
-1.1220210027027009,0.43697170158030135
-1.1218945115090204,0.43733921352443955
-1.1116526296357012,0.43770672546857775
-1.097852890532282,0.4380742374127159
-1.09785279441181,0.4384417493568541
-1.0877881410382964,0.4388092613009923
-1.0850411717663495,0.4391767732451305
-1.0837155106418555,0.43954428518926864
-1.0837155106415108,0.43991179713340683
-1.0780077498218188,0.44027930907754503
-1.0766279466885569,0.4406468210216832
-1.0730495674730607,0.4410143329658214
-1.0730495626416423,0.4413818449099596
-1.0712410748220362,0.4417493568540978
-1.0654924446553984,0.4421168687982359
-1.0593328298807716,0.4424843807423741
-1.059332829880765,0.4428518926865123
-1.0565167636762165,0.4432194046306505
-1.05567343226643,0.44358691657478866
-1.0548082227968287,0.44395442851892686
-1.053025835587389,0.44432194046306506
-1.0479210053026993,0.44468945240720326
-1.037268608608058,0.4450569643513414
-1.0314119219193654,0.4454244762954796
-1.0230889533504306,0.4457919882396178
-1.0159940485854047,0.446159500183756
-1.0124841263906599,0.44652701212789414
-1.0124831007097952,0.44689452407203234
-1.0104798685757284,0.44726203601617054
-1.0086577177892155,0.4476295479603087
-1.004969551403428,0.4479970599044469
-1.0045073882796791,0.4483645718485851
-0.9980870249238281,0.4487320837927233
-0.9941933860946429,0.4490995957368614
-0.9821525231576724,0.4494671076809996
-0.9821525231576699,0.4498346196251378
-0.9773646183427387,0.450202131569276
-0.965030409635363,0.45056964351341416
-0.9544812509809811,0.45093715545755236
-0.9544778188730199,0.45130466740169056
-0.9521552871207078,0.45167217934582876
-0.9457829650833296,0.4520396912899669
-0.9457829650833247,0.4524072032341051
-0.943829299780395,0.4527747151782433
-0.9341086816938027,0.4531422271223815
-0.9341086816938011,0.45350973906651965
-0.9341086816938,0.45387725101065785
-0.9332748912615952,0.45424476295479604
-0.932108211132839,0.4546122748989342
-0.9274082034711878,0.4549797868430724
-0.9264304429391759,0.4553472987872106
-0.9251000722559668,0.4557148107313488
-0.9234754576319044,0.45608232267548693
-0.9209478139994441,0.4564498346196251
-0.9209478139994393,0.4568173465637633
-0.9207399512910629,0.4571848585079015
-0.907013464929666,0.45755237045203967
-0.9057579791765702,0.45791988239617787
-0.9030710773642504,0.45828739434031607
-0.8941708298070599,0.45865490628445427
-0.8939928545035686,0.4590224182285924
-0.8939928545035677,0.4593899301727306
-0.8939928545035666,0.4597574421168688
-0.8939351661991404,0.460124954061007
-0.8905399181677427,0.46049246600514515
-0.8867415787420617,0.46085997794928335
-0.8865692405965755,0.46122748989342155
-0.8844405153303249,0.4615950018375597
-0.8826974171564509,0.4619625137816979
-0.8773612282770893,0.4623300257258361
-0.877315476054185,0.4626975376699743
-0.8757689064407429,0.46306504961411243
-0.8715325253895463,0.46343256155825063
-0.869903141469121,0.46380007350238883
-0.8699031414691046,0.46416758544652703
-0.8699031414414995,0.4645350973906652
-0.868132579516768,0.4649026093348034
-0.8655059487330282,0.4652701212789416
-0.858884814831483,0.46563763322307977
-0.8556578221084619,0.4660051451672179
-0.8555716955177838,0.4663726571113561
-0.8555503447457744,0.4667401690554943
-0.8548063836701117,0.4671076809996325
-0.8548063836700953,0.46747519294377066
-0.849196980882553,0.46784270488790886
-0.8455776548121972,0.46821021683204705
-0.8440253678012304,0.4685777287761852
-0.8395495386160423,0.4689452407203234
-0.8395495386160339,0.4693127526644616
-0.8370190424810674,0.4696802646085998
-0.8370190424810553,0.47004777655273794
-0.8354954929353453,0.47041528849687614
-0.8354954929353429,0.47078280044101434
-0.8324722248459031,0.47115031238515254
-0.8291691145835959,0.4715178243292907
-0.8213753216872284,0.4718853362734289
-0.8097152134673767,0.4722528482175671
-0.8095416688926986,0.4726203601617053
-0.8062214012121357,0.4729878721058434
-0.7956253012309618,0.4733553840499816
-0.7883804901302519,0.4737228959941198
-0.786327349692079,0.474090407938258
-0.783786383488472,0.47445791988239616
-0.78219570885682,0.47482543182653436
-0.7812443315377782,0.47519294377067256
-0.7795805833566014,0.4755604557148107
-0.7688291163511038,0.4759279676589489
-0.7627203906040131,0.4762954796030871
-0.7588468916374275,0.4766629915472253
-0.7586059463577579,0.47703050349136344
-0.7498432983485674,0.47739801543550164
-0.7461536069800162,0.47776552737963984
-0.746153567037446,0.47813303932377804
-0.7412172262351083,0.4785005512679162
-0.7247831059877585,0.4788680632120544
-0.7247831059877556,0.4792355751561926
-0.7240198550598493,0.4796030871003308
-0.722931271880763,0.4799705990444689
-0.7210973936476897,0.4803381109886071
-0.7199414774731536,0.4807056229327453
-0.7168545848761066,0.4810731348768835
-0.716854584876103,0.48144064682102167
-0.7070233512910851,0.48180815876515987
-0.7069070644023809,0.48217567070929807
-0.7068108618431082,0.4825431826534362
-0.7065043243344777,0.4829106945975744
-0.7065043243344765,0.4832782065417126
-0.7065043243344687,0.4836457184858508
-0.7057545468851287,0.48401323042998895
-0.7021625255682367,0.48438074237412715
-0.7001064597842144,0.48474825431826535
-0.7001064597842097,0.48511576626240355
-0.697041226713294,0.4854832782065417
-0.6957829619881051,0.4858507901506799
-0.694634240124302,0.4862183020948181
-0.6940786355764272,0.4865858140389563
-0.6935053775483961,0.48695332598309443
-0.6911440013544183,0.48732083792723263
-0.6850569461466431,0.48768834987137083
-0.683374077558839,0.48805586181550903
-0.6830648723677648,0.4884233737596472
-0.6830648723677354,0.48879088570378537
-0.6829389978601118,0.48915839764792357
-0.6829389978601088,0.4895259095920617
-0.6798783332579909,0.4898934215361999
-0.678564069449043,0.4902609334803381
-0.6772596907669381,0.4906284454244763
-0.6772482589127636,0.49099595736861446
-0.6732880942594677,0.49136346931275265
-0.6660003092787941,0.49173098125689085
-0.6642762718566833,0.49209849320102905
-0.6609676129127703,0.4924660051451672
-0.658742405489951,0.4928335170893054
-0.658742405489951,0.4932010290334436
-0.6544900857516576,0.4935685409775818
-0.6485454399572972,0.49393605292171994
-0.6421457921521734,0.49430356486585814
-0.6397221707981242,0.49467107680999634
-0.6345013778063611,0.49503858875413453
-0.634501377806354,0.4954061006982727
-0.6295636547130354,0.4957736126424109
-0.6277273201579877,0.4961411245865491
-0.6277273201579869,0.4965086365306872
-0.6197483509826254,0.4968761484748254
-0.6197483509274188,0.4972436604189636
-0.6190027410423878,0.4976111723631018
-0.6186736153808197,0.49797868430723996
-0.6153483966044624,0.49834619625137816
-0.6142216380963468,0.49871370819551636
-0.6078868804253796,0.49908122013965456
-0.6074324916974412,0.4994487320837927
-0.604817182754802,0.4998162440279309
-0.6004921675454763,0.5001837559720691
-0.6004921675454712,0.5005512679162073
-0.5976628901251572,0.5009187798603455
-0.5957017916267575,0.5012862918044837
-0.595701791626756,0.5016538037486218
-0.5957017916267475,0.50202131569276
-0.5910818086388836,0.5023888276368982
-0.5886459169700875,0.5027563395810364
-0.5880483998131568,0.5031238515251746
-0.5880366959364457,0.5034913634693128
-0.5873914139353104,0.503858875413451
-0.5755375749316556,0.5042263873575891
-0.5621805170814609,0.5045938993017273
-0.5602995448654218,0.5049614112458655
-0.5602995448654114,0.5053289231900037
-0.5596092254102359,0.5056964351341419
-0.559609225410232,0.5060639470782801
-0.558974079590713,0.5064314590224183
-0.5582673738694811,0.5067989709665565
-0.556285928476757,0.5071664829106945
-0.5555623776379319,0.5075339948548327
-0.5555623776379283,0.507901506798971
-0.5549309914162693,0.5082690187431091
-0.5547707181677839,0.5086365306872473
-0.5523194157746125,0.5090040426313855
-0.5507189339599072,0.5093715545755237
-0.5500675508975563,0.5097390665196619
-0.5498622922697853,0.5101065784638
-0.5498622922697844,0.5104740904079382
-0.5496507194562442,0.5108416023520764
-0.5484775857111488,0.5112091142962146
-0.5471714312219027,0.5115766262403528
-0.5452941828651232,0.511944138184491
-0.5313061511681494,0.5123116501286292
-0.5311910488941411,0.5126791620727673
-0.5283062177448732,0.5130466740169055
-0.5268391480272743,0.5134141859610437
-0.5240845251219068,0.5137816979051819
-0.5206442036939822,0.5141492098493201
-0.5178029186084441,0.5145167217934583
-0.5172833040379516,0.5148842337375965
-0.5154982289772527,0.5152517456817347
-0.5135093130568482,0.5156192576258728
-0.5126510674921076,0.515986769570011
-0.5056134630127193,0.5163542815141492
-0.5005991992455118,0.5167217934582874
-0.4933636002389318,0.5170893054024256
-0.49336360023892717,0.5174568173465638
-0.48791704541621883,0.517824329290702
-0.4863727662284582,0.5181918412348401
-0.4799885898101104,0.5185593531789783
-0.4739287363904342,0.5189268651231165
-0.464164961691777,0.5192943770672547
-0.46281281450973466,0.5196618890113929
-0.46174274114306874,0.5200294009555311
-0.45824020432853224,0.5203969128996693
-0.4582402039861356,0.5207644248438075
-0.45815378009513996,0.5211319367879456
-0.4550104255075583,0.5214994487320838
-0.45501042550112947,0.521866960676222
-0.44887437046336176,0.5222344726203602
-0.4468815615990802,0.5226019845644984
-0.4449213483615868,0.5229694965086366
-0.4449213483615795,0.5233370084527748
-0.44428106443445836,0.523704520396913
-0.44350438326932207,0.524072032341051
-0.44194809014231584,0.5244395442851892
-0.43903801885622773,0.5248070562293274
-0.43702875597311475,0.5251745681734656
-0.43436596701019664,0.5255420801176038
-0.4191956718968923,0.525909592061742
-0.4185010897190271,0.5262771040058802
-0.4169254319740751,0.5266446159500183
-0.4048426114487881,0.5270121278941565
-0.4037496379257757,0.5273796398382947
-0.4031688546563082,0.5277471517824329
-0.403168854656308,0.5281146637265711
-0.40316885465626545,0.5284821756707093
-0.4022441369641477,0.5288496876148475
-0.3951755860929182,0.5292171995589857
-0.3918170636385106,0.5295847115031238
-0.3918170636385083,0.529952223447262
-0.39181706363850266,0.5303197353914002
-0.39135622721885405,0.5306872473355384
-0.39063965825132263,0.5310547592796766
-0.3906396582513137,0.5314222712238148
-0.38889033395045625,0.531789783167953
-0.38567010314867234,0.5321572951120911
-0.38531031387816406,0.5325248070562293
-0.3786960075161798,0.5328923190003675
-0.3785468351850911,0.5332598309445057
-0.37839577763751153,0.5336273428886439
-0.377135847503409,0.5339948548327821
-0.3668206761225404,0.5343623667769203
-0.3647575068478712,0.5347298787210585
-0.3609980281069403,0.5350973906651966
-0.3568854389167855,0.5354649026093348
-0.3552234289088342,0.535832414553473
-0.35389216959108066,0.5361999264976112
-0.35389216808910673,0.5365674384417494
-0.35145369127384496,0.5369349503858876
-0.3511477030769671,0.5373024623300258
-0.35088387681796407,0.537669974274164
-0.3458455663574109,0.538037486218302
-0.34515647844276076,0.5384049981624403
-0.34491440592356093,0.5387725101065785
-0.33743051427758025,0.5391400220507166
-0.3363481446102124,0.5395075339948548
-0.336226634800298,0.539875045938993
-0.33610744089066763,0.5402425578831312
-0.3359757101607163,0.5406100698272693
-0.335734946152935,0.5409775817714075
-0.3327447341808885,0.5413450937155457
-0.32934048282666517,0.5417126056596839
-0.32747849538372953,0.5420801176038221
-0.32744104905302585,0.5424476295479603
-0.32417173461238546,0.5428151414920985
-0.3239299200584919,0.5431826534362367
-0.32175613686022175,0.5435501653803748
-0.31945192422765156,0.543917677324513
-0.316461204784272,0.5442851892686512
-0.31563028563254214,0.5446527012127894
-0.3107221314898306,0.5450202131569276
-0.3101508532263038,0.5453877251010658
-0.31015085322630087,0.545755237045204
-0.3083852088193251,0.5461227489893421
-0.30751994909365127,0.5464902609334803
-0.3065652807807532,0.5468577728776185
-0.30656526769718107,0.5472252848217567
-0.3065290203622548,0.5475927967658949
-0.30652900728185717,0.5479603087100331
-0.30412418515442635,0.5483278206541713
-0.3035888159402741,0.5486953325983095
-0.3035491753642147,0.5490628445424476
-0.30124462708260435,0.5494303564865858
-0.30124461415516873,0.549797868430724
-0.29853019039856865,0.5501653803748622
-0.29808847364027213,0.5505328923190004
-0.2977040870637788,0.5509004042631386
-0.29770407553336836,0.5512679162072768
-0.2879912856997678,0.551635428151415
-0.2859156123064849,0.5520029400955531
-0.28588905857160946,0.5523704520396913
-0.27733431010190646,0.5527379639838295
-0.2773100033008365,0.5531054759279677
-0.2711895714742214,0.5534729878721059
-0.2704712940603319,0.5538404998162441
-0.27015864570398207,0.5542080117603823
-0.2658420712773215,0.5545755237045203
-0.2655328414321682,0.5549430356486585
-0.26511735546564796,0.5553105475927967
-0.2547814854599251,0.5556780595369349
-0.2538435116532157,0.5560455714810731
-0.25244471406753977,0.5564130834252113
-0.2519744737881713,0.5567805953693495
-0.25197447378816895,0.5571481073134877
-0.25171548451534775,0.5575156192576258
-0.2492325272495934,0.557883131201764
-0.24848718061308386,0.5582506431459022
-0.24762013159277496,0.5586181550900404
-0.2472230987082965,0.5589856670341786
-0.24616538646204772,0.5593531789783168
-0.2460118324536163,0.559720690922455
-0.24593190728937622,0.5600882028665931
-0.2452821223248386,0.5604557148107313
-0.2417301782103793,0.5608232267548695
-0.24152105479538907,0.5611907386990077
-0.24152105479530328,0.5615582506431459
-0.2369346896079309,0.5619257625872841
-0.23693468953731006,0.5622932745314223
-0.235674496557445,0.5626607864755605
-0.23018959558470706,0.5630282984196986
-0.22768133472988877,0.5633958103638368
-0.22632956355374034,0.563763322307975
-0.22103488271839222,0.5641308342521132
-0.2203822635294691,0.5644983461962514
-0.2191181776206293,0.5648658581403896
-0.2175957198723395,0.5652333700845278
-0.21630324317877336,0.565600882028666
-0.2158416328503199,0.5659683939728041
-0.21584163284970356,0.5663359059169423
-0.2158416328496633,0.5667034178610805
-0.21447496885706563,0.5670709298052187
-0.209316016898332,0.5674384417493569
-0.20162648920782852,0.5678059536934951
-0.20147472475976672,0.5681734656376333
-0.19868739769383548,0.5685409775817714
-0.19797120132859775,0.5689084895259096
-0.19510567078592195,0.5692760014700478
-0.19482910424688335,0.569643513414186
-0.1935461199711775,0.5700110253583242
-0.19152995980826812,0.5703785373024624
-0.19070937673039054,0.5707460492466006
-0.19022821092062484,0.5711135611907387
-0.1902282109206074,0.5714810731348768
-0.19001746128075567,0.571848585079015
-0.18414329761568063,0.5722160970231532
-0.18328442275963142,0.5725836089672914
-0.18219658560271623,0.5729511209114296
-0.18128758748742463,0.5733186328555678
-0.1811329595541652,0.573686144799706
-0.1810427226456458,0.5740536567438441
-0.17991055759622687,0.5744211686879823
-0.17762715322721975,0.5747886806321205
-0.17684708206355318,0.5751561925762587
-0.17639846749984017,0.5755237045203969
-0.1754721152936963,0.5758912164645351
-0.17321218457407214,0.5762587284086733
-0.16999883101481766,0.5766262403528115
-0.16965284910645465,0.5769937522969496
-0.16949767477699335,0.5773612642410878
-0.16439026575994492,0.577728776185226
-0.16195136957878753,0.5780962881293642
-0.15901198526461774,0.5784638000735024
-0.152038599459571,0.5788313120176406
-0.14777315096218344,0.5791988239617788
-0.14604166402180424,0.579566335905917
-0.14571116143176532,0.5799338478500551
-0.14571116143175888,0.5803013597941933
-0.14314898496801193,0.5806688717383315
-0.1405983418835117,0.5810363836824697
-0.13895761747482002,0.5814038956266079
-0.13895761747480115,0.5817714075707461
-0.13834627514431302,0.5821389195148843
-0.1368463886273738,0.5825064314590224
-0.13684638862735835,0.5828739434031606
-0.1277244863106331,0.5832414553472988
-0.1270040654269493,0.583608967291437
-0.12541332262786306,0.5839764792355752
-0.12456351223649761,0.5843439911797134
-0.12067355379443548,0.5847115031238516
-0.12047003633166128,0.5850790150679898
-0.11450628330253837,0.5854465270121278
-0.11355102697908304,0.585814038956266
-0.11156646839373821,0.5861815509004042
-0.10952827158674844,0.5865490628445424
-0.10271575558885407,0.5869165747886806
-0.100407063693038,0.5872840867328188
-0.09913480230249076,0.587651598676957
-0.0973581122137826,0.5880191106210951
-0.09729898675778084,0.5883866225652333
-0.09332852492246174,0.5887541345093715
-0.08919409617159182,0.5891216464535097
-0.0891940961715894,0.5894891583976479
-0.08576974221319678,0.5898566703417861
-0.0813819020162867,0.5902241822859243
-0.08049948787686284,0.5905916942300625
-0.07132642955330895,0.5909592061742006
-0.06726481325143563,0.5913267181183388
-0.065493298091956,0.591694230062477
-0.0615279421311577,0.5920617420066152
-0.06122775125108154,0.5924292539507534
-0.061227751247625556,0.5927967658948916
-0.05829279627076479,0.5931642778390298
-0.054069464549846125,0.593531789783168
-0.05270021112546732,0.5938993017273061
-0.04369664855151728,0.5942668136714443
-0.04356113096541436,0.5946343256155825
-0.04229675770273211,0.5950018375597207
-0.04194350556678884,0.5953693495038589
-0.041404414126952505,0.5957368614479971
-0.04110206745840944,0.5961043733921353
-0.041102067458398284,0.5964718853362734
-0.04110206745839269,0.5968393972804116
-0.040092710156961864,0.5972069092245498
-0.040092710156946154,0.597574421168688
-0.039913933138514074,0.5979419331128262
-0.039793699466968147,0.5983094450569644
-0.03977311047235588,0.5986769570011026
-0.03929973453531313,0.5990444689452408
-0.03613102826388481,0.5994119808893789
-0.0361309970358033,0.5997794928335171
-0.03530481573569179,0.6001470047776553
-0.030400963307237516,0.6005145167217935
-0.028964640765533983,0.6008820286659317
-0.026686223060169045,0.6012495406100699
-0.025157911532039612,0.601617052554208
-0.02515791032042139,0.6019845644983461
-0.022809332603784177,0.6023520764424843
-0.02280184237887542,0.6027195883866225
-0.022801762028363287,0.6030871003307607
-0.019753350337523345,0.6034546122748989
-0.015627642746167583,0.6038221242190371
-0.015350897452979725,0.6041896361631753
-0.009201555918408419,0.6045571481073135
-0.00920155591840012,0.6049246600514516
-0.005027426766997245,0.6052921719955898
-0.004948238155746187,0.605659683939728
-0.004559485157394211,0.6060271958838662
-0.004400547208682326,0.6063947078280044
-0.004345081095721737,0.6067622197721426
-0.004189819484788415,0.6071297317162808
-0.0017550762296246192,0.607497243660419
0.0038643907500280072,0.6078647556045571
0.003958621881210239,0.6082322675486953
0.0040925479830490885,0.6085997794928335
0.015998767996984298,0.6089672914369717
0.016102155566490417,0.6093348033811099
0.01610215675633138,0.6097023153252481
0.023519933364397783,0.6100698272693863
0.02746246764653948,0.6104373392135244
0.030126560390634854,0.6108048511576626
0.03043863645574557,0.6111723631018008
0.03043863645601677,0.611539875045939
0.033143877892667595,0.6119073869900772
0.03314387793557841,0.6122748989342154
0.037289559240904685,0.6126424108783536
0.03834937357533895,0.6130099228224918
0.03834937357534156,0.6133774347666299
0.039815349223642216,0.6137449467107681
0.04148882707264184,0.6141124586549063
0.046472873969387596,0.6144799705990445
0.04708772594758415,0.6148474825431827
0.047100833888669855,0.6152149944873209
0.047100833888686515,0.6155825064314591
0.04843176582882821,0.6159500183755972
0.052063191599874575,0.6163175303197354
0.05326100473696185,0.6166850422638736
0.05976023932275876,0.6170525542080117
0.061449272508878355,0.61742006615215
0.06185025201914457,0.6177875780962881
0.06416964702704325,0.6181550900404263
0.06470130858549222,0.6185226019845645
0.06753621839124199,0.6188901139287026
0.0692045883508523,0.6192576258728408
0.08556363865930261,0.619625137816979
0.09578362614839621,0.6199926497611172
0.09578917575873386,0.6203601617052554
0.09682061050531646,0.6207276736493936
0.09682061050532029,0.6210951855935318
0.10122282464210805,0.62146269753767
0.10195124368678454,0.6218302094818081
0.1074127943839443,0.6221977214259463
0.1074127943839446,0.6225652333700845
0.11305574777440082,0.6229327453142227
0.1153301541834056,0.6233002572583609
0.12019599570556294,0.6236677692024991
0.12019599570556772,0.6240352811466373
0.12057434992140081,0.6244027930907754
0.12057434992140709,0.6247703050349136
0.12426174819853439,0.6251378169790518
0.12426906580185308,0.62550532892319
0.12464570194485913,0.6258728408673282
0.12538308822562763,0.6262403528114664
0.12584734669112252,0.6266078647556046
0.1258505489134522,0.6269753766997428
0.1258533993482301,0.6273428886438809
0.12834042656399464,0.6277104005880191
0.1315730154676687,0.6280779125321573
0.13177296998494406,0.6284454244762955
0.13247602274739717,0.6288129364204337
0.13666125514470454,0.6291804483645719
0.1386246723439012,0.6295479603087101
0.13944090987612878,0.6299154722528482
0.13960439461181723,0.6302829841969864
0.13961197301049272,0.6306504961411246
0.1408789954819809,0.6310180080852628
0.14092705712712877,0.631385520029401
0.14174413707357827,0.6317530319735392
0.1417461917475714,0.6321205439176774
0.14377866631432207,0.6324880558618156
0.14778047005312245,0.6328555678059536
0.1495075428311628,0.6332230797500918
0.14968972424145172,0.63359059169423
0.15366320058312255,0.6339581036383682
0.15369897298347546,0.6343256155825064
0.15499293865821806,0.6346931275266446
0.15499293865823255,0.6350606394707828
0.15629963091947274,0.635428151414921
0.16074939075265543,0.6357956633590591
0.16076037826795736,0.6361631753031973
0.16271332911041558,0.6365306872473355
0.16271332911041564,0.6368981991914737
0.16391109293182576,0.6372657111356119
0.16395414028644342,0.6376332230797501
0.1654464585535256,0.6380007350238883
0.16588979093106637,0.6383682469680264
0.17983307668870518,0.6387357589121646
0.18088564011544586,0.6391032708563028
0.194831115565838,0.639470782800441
0.19795193397059319,0.6398382947445792
0.2273595865562668,0.6402058066887174
0.2371900488035516,0.6405733186328556
0.23748290311409986,0.6409408305769938
0.24165787595362706,0.6413083425211319
0.24165787595362956,0.6416758544652701
0.24544726713394208,0.6420433664094083
0.2511719719618224,0.6424108783535465
0.2511719719865786,0.6427783902976847
0.251636993244002,0.6431459022418229
0.2517491576973525,0.6435134141859611
0.2520792168704439,0.6438809261300992
0.25392769524358283,0.6442484380742374
0.257867717115703,0.6446159500183756
0.2589910447182896,0.6449834619625138
0.2589910447182939,0.645350973906652
0.2613379722057532,0.6457184858507902
0.2645259207722802,0.6460859977949284
0.27530543220024484,0.6464535097390666
0.27695656676628816,0.6468210216832047
0.276956566766303,0.6471885336273429
0.2769567986135752,0.647556045571481
0.28104459793694486,0.6479235575156193
0.2827577620726049,0.6482910694597575
0.29250754977608595,0.6486585814038957
0.2952838893510088,0.6490260933480339
0.297493143211626,0.649393605292172
0.30354172462280216,0.6497611172363101
0.3152955296333052,0.6501286291804483
0.31548189478775046,0.6504961411245865
0.31957500028496805,0.6508636530687247
0.3215683654505998,0.6512311650128629
0.32484653958845944,0.6515986769570011
0.3318631264027768,0.6519661889011393
0.3318631264027818,0.6523337008452774
0.3374248649893621,0.6527012127894156
0.3374248649893782,0.6530687247335538
0.3426526262420554,0.653436236677692
0.3435617910621269,0.6538037486218302
0.34872562755757874,0.6541712605659684
0.34956902542922746,0.6545387725101066
0.357705312522034,0.6549062844542448
0.363406562068627,0.6552737963983829
0.37321762847468387,0.6556413083425211
0.37321762847469964,0.6560088202866593
0.37856782246153686,0.6563763322307975
0.3802658497603485,0.6567438441749357
0.3821837741823842,0.6571113561190739
0.38429212508039057,0.6574788680632121
0.3842921250803927,0.6578463800073502
0.39192022043092506,0.6582138919514884
0.39333022843116683,0.6585814038956266
0.39380457742483443,0.6589489158397648
0.39525040315691046,0.659316427783903
0.39525040315691407,0.6596839397280412
0.4008046227414172,0.6600514516721794
0.40318563432615223,0.6604189636163176
0.4031856343261574,0.6607864755604557
0.4031856343261643,0.6611539875045939
0.4034696599128892,0.6615214994487321
0.405445339150453,0.6618890113928703
0.4065031675361298,0.6622565233370085
0.4072214670468654,0.6626240352811467
0.4105870654672222,0.6629915472252849
0.4105870654672473,0.6633590591694231
0.4134847378160425,0.6637265711135611
0.413783658204523,0.6640940830576993
0.4165186928868928,0.6644615950018375
0.4199109130038359,0.6648291069459757
0.4227662556713878,0.6651966188901139
0.42529962243213654,0.6655641308342521
0.43322136255576044,0.6659316427783903
0.4332247557835117,0.6662991547225284
0.43322475578351616,0.6666666666666666
0.4332247557835171,0.6670341786108048
0.4364604903945813,0.667401690554943
0.436460523364027,0.6677692024990812
0.43750029596575335,0.6681367144432194
0.4375002959657595,0.6685042263873576
0.44069740114924993,0.6688717383314958
0.4409338803402653,0.6692392502756339
0.44205923574632133,0.6696067622197721
0.4435551046450915,0.6699742741639103
0.445193989144798,0.6703417861080485
0.45018018513438296,0.6707092980521867
0.47854512608997346,0.6710768099963249
0.48412610991270916,0.6714443219404631
0.5045633994427111,0.6718118338846012
0.511361313213391,0.6721793458287394
0.5113613132133911,0.6725468577728776
0.5140766180140803,0.6729143697170158
0.5200270736027933,0.673281881661154
0.5235074249999464,0.6736493936052922
0.5236213335367096,0.6740169055494304
0.5239304789967254,0.6743844174935686
0.5253071430290847,0.6747519294377067
0.5367442133441427,0.6751194413818449
0.540466109126446,0.6754869533259831
0.541440415051714,0.6758544652701213
0.546117085136117,0.6762219772142595
0.5461170851361171,0.6765894891583977
0.5461170851361264,0.6769570011025359
0.5530812566503478,0.6773245130466741
0.5533360109723486,0.6776920249908122
0.5533367418230696,0.6780595369349504
0.5572653054665678,0.6784270488790886
0.5572653055740773,0.6787945608232268
0.5607899344360633,0.679162072767365
0.5644408622353594,0.6795295847115032
0.5644408622353643,0.6798970966556414
0.5696059566011142,0.6802646085997794
0.575198626558882,0.6806321205439176
0.57534769221005,0.6809996324880558
0.5758612890849777,0.681367144432194
0.5763392020284132,0.6817346563763322
0.59154090176087,0.6821021683204704
0.5915409017608713,0.6824696802646086
0.6021615929590347,0.6828371922087468
0.6089202820285711,0.6832047041528849
0.6323708622987896,0.6835722160970231
0.6369711886239326,0.6839397280411613
0.655823105363332,0.6843072399852995
0.6558231053633387,0.6846747519294377
0.6630551846412908,0.6850422638735759
0.6635468707094277,0.6854097758177141
0.6679639601127556,0.6857772877618522
0.6696758898209251,0.6861447997059904
0.6709087183568376,0.6865123116501286
0.6838051884584386,0.6868798235942668
0.685942623071035,0.687247335538405
0.6859426230710363,0.6876148474825432
0.6917113585882047,0.6879823594266814
0.6926838085092667,0.6883498713708196
0.6931766898968543,0.6887173833149577
0.6972602961478931,0.6890848952590959
0.6976798032466487,0.6894524072032341
0.6976890609530573,0.6898199191473723
0.6991759254565884,0.6901874310915105
0.7038310573605306,0.6905549430356487
0.7136063994721575,0.6909224549797869
0.7156206078119287,0.6912899669239251
0.7158380762863246,0.6916574788680632
0.7167425531090397,0.6920249908122014
0.7167425545513622,0.6923925027563396
0.7204668261547668,0.6927600147004778
0.7204668286796492,0.693127526644616
0.7230348137752627,0.6934950385887542
0.7286095498578362,0.6938625505328924
0.7304322020534926,0.6942300624770305
0.7406719074881654,0.6945975744211687
0.741347121044674,0.6949650863653068
0.7413471210446749,0.695332598309445
0.7423549493823525,0.6957001102535832
0.7423549493824564,0.6960676221977214
0.746393033016841,0.6964351341418596
0.7476475576891263,0.6968026460859978
0.7507485215231433,0.6971701580301359
0.7572556221265765,0.6975376699742741
0.7572556221265816,0.6979051819184123
0.7595451315614462,0.6982726938625505
0.7614318544606022,0.6986402058066887
0.7614318544606062,0.6990077177508269
0.7624300839054782,0.6993752296949651
0.7686207874359924,0.6997427416391032
0.7691410182213289,0.7001102535832414
0.7740012471905604,0.7004777655273796
0.7782535094328196,0.7008452774715178
0.7782535094328284,0.701212789415656
0.7790932010460618,0.7015803013597942
0.787510475684903,0.7019478133039324
0.7875106958152809,0.7023153252480706
0.787618416574923,0.7026828371922087
0.7934207724087621,0.7030503491363469
0.7939241368296401,0.7034178610804851
0.794817133596755,0.7037853730246233
0.7950918960514095,0.7041528849687615
0.7954142551637411,0.7045203969128997
0.7974830783674851,0.7048879088570379
0.7974849404018262,0.7052554208011761
0.7974849404018294,0.7056229327453142
0.7982280523865425,0.7059904446894524
0.7986349282014864,0.7063579566335906
0.8028185962834293,0.7067254685777288
0.8030409305086681,0.707092980521867
0.8033184848558094,0.7074604924660052
0.8106355179535859,0.7078280044101434
0.8197026385589792,0.7081955163542815
0.8200962413073583,0.7085630282984197
0.8200962413073619,0.7089305402425579
0.8246569684618669,0.7092980521866961
0.8247182260289725,0.7096655641308343
0.8325126773005205,0.7100330760749725
0.8354964910181203,0.7104005880191107
0.8373609932306689,0.7107680999632489
0.8398990750762464,0.7111356119073869
0.843617564393715,0.7115031238515251
0.8487057526707318,0.7118706357956633
0.8487057526707514,0.7122381477398015
0.8617164781934452,0.7126056596839397
0.8641299327866541,0.7129731716280779
0.8670946084147684,0.7133406835722161
0.8670946084147726,0.7137081955163542
0.8670946084147766,0.7140757074604924
0.8712031104447234,0.7144432194046306
0.8943526177268173,0.7148107313487688
0.9043583445414474,0.715178243292907
0.9062532242455275,0.7155457552370452
0.9062537590113569,0.7159132671811834
0.9097567735158089,0.7162807791253216
0.909778777409452,0.7166482910694597
0.9138493892311319,0.7170158030135979
0.9165254832802812,0.7173833149577361
0.9165874440952355,0.7177508269018743
0.9175038323115419,0.7181183388460125
0.9182186082007033,0.7184858507901507
0.9185779520615925,0.7188533627342889
0.9187648952732006,0.7192208746784271
0.9221269109091502,0.7195883866225652
0.9233911298066393,0.7199558985667034
0.9233911298066508,0.7203234105108416
0.9287146582728752,0.7206909224549798
0.9287407647266622,0.721058434399118
0.9297702840651283,0.7214259463432562
0.9298260350648143,0.7217934582873944
0.9330601089614952,0.7221609702315325
0.9409947845653799,0.7225284821756707
0.9432710507131727,0.7228959941198089
0.9440960952565951,0.7232635060639471
0.9441607951239293,0.7236310180080853
0.9458575233286478,0.7239985299522235
0.9459444210190499,0.7243660418963617
0.9463482995365772,0.7247335538404999
0.9501566199436984,0.725101065784638
0.950721435895724,0.7254685777287762
0.9520303606751335,0.7258360896729144
0.9530910301750803,0.7262036016170526
0.9538996207649133,0.7265711135611908
0.9539257326923022,0.726938625505329
0.9546275022618333,0.7273061374494671
0.9546772425497501,0.7276736493936052
0.9556477151285657,0.7280411613377434
0.9556488369086935,0.7284086732818816
0.9564110764633383,0.7287761852260198
0.9603361837981536,0.729143697170158
0.9795874324461702,0.7295112091142962
0.9800494701708471,0.7298787210584344
0.9800649409896112,0.7302462330025726
0.9814665605031194,0.7306137449467107
0.981587507965576,0.7309812568908489
0.9829069630254496,0.7313487688349871
0.9847637317977314,0.7317162807791253
0.9856954277735208,0.7320837927232635
0.9856954280434194,0.7324513046674017
0.9857673562787637,0.7328188166115399
0.9915854976487903,0.7331863285556781
1.0076643148186641,0.7335538404998162
1.0076643264771015,0.7339213524439544
1.0262364598397733,0.7342888643880926
1.026236459839776,0.7346563763322308
1.049022286532099,0.735023888276369
1.0631593141202575,0.7353914002205072
1.0670859476365167,0.7357589121646454
1.0672340125485773,0.7361264241087835
1.0689517703802895,0.7364939360529217
1.0699020578093947,0.7368614479970599
1.070462417222638,0.7372289599411981
1.0704624172226427,0.7375964718853363
1.0722212805547218,0.7379639838294745
1.072734261777193,0.7383314957736127
1.0729786802759533,0.7386990077177509
1.0729788145211803,0.739066519661889
1.073951416896055,0.7394340316060272
1.0753996545121007,0.7398015435501654
1.0790399627976053,0.7401690554943036
1.079757148266621,0.7405365674384418
1.0838917818142613,0.74090407938258
1.083892584801363,0.7412715913267182
1.0887790122181884,0.7416391032708562
1.088977517280089,0.7420066152149944
1.0916253799562732,0.7423741271591326
1.0916253799562843,0.7427416391032708
1.0950831113744757,0.743109151047409
1.0972089097566913,0.7434766629915472
1.098426383544579,0.7438441749356854
1.1034010920895507,0.7442116868798236
1.1038713212127071,0.7445791988239617
1.1045166006752822,0.7449467107680999
1.1045166006752922,0.7453142227122381
1.1063858910010016,0.7456817346563763
1.1142415268133918,0.7460492466005145
1.119090505769617,0.7464167585446527
1.1294111837960417,0.7467842704887909
1.1346600839864815,0.7471517824329291
1.1346600944683596,0.7475192943770672
1.1363753232567988,0.7478868063212054
1.1419213157294728,0.7482543182653436
1.1453226020962386,0.7486218302094818
1.1507599668127575,0.74898934215362
1.1633974394365445,0.7493568540977582
1.1633974418720023,0.7497243660418964
1.1633974426348117,0.7500918779860345
1.1701199028149007,0.7504593899301727
1.1701199041070522,0.7508269018743109
1.1701199051884852,0.7511944138184491
1.171806414031678,0.7515619257625873
1.1718064140316815,0.7519294377067255
1.1803496328910577,0.7522969496508637
1.1803496328910825,0.7526644615950019
1.204473813744761,0.75303197353914
1.2044738137447717,0.7533994854832782
1.2055420447091634,0.7537669974274164
1.2128843974481636,0.7541345093715546
1.2146950252586561,0.7545020213156928
1.215040100013459,0.754869533259831
1.2298325507271093,0.7552370452039692
1.2315517128077205,0.7556045571481073
1.2316761299495287,0.7559720690922455
1.232113728849102,0.7563395810363837
1.2357516999478968,0.7567070929805219
1.2393037159535578,0.75707460492466
1.2393037528536488,0.7574421168687983
1.2398998051199488,0.7578096288129365
1.2441124330024653,0.7581771407570747
1.2441124332860278,0.7585446527012127
1.2451543573741783,0.7589121646453509
1.2462957433381794,0.7592796765894891
1.2462957433381847,0.7596471885336273
1.259537684569165,0.7600147004777655
1.2595385952056448,0.7603822124219037
1.2641598184530336,0.7607497243660419
1.2688121592980577,0.7611172363101801
1.27121789451781,0.7614847482543182
1.2714608446854618,0.7618522601984564
1.271461036766514,0.7622197721425946
1.2724895762375854,0.7625872840867328
1.2881380949047678,0.762954796030871
1.2896826806202033,0.7633223079750092
1.2914806755035253,0.7636898199191474
1.2943707308273273,0.7640573318632855
1.3011733121271247,0.7644248438074237
1.3016156794172447,0.7647923557515619
1.3016200542215124,0.7651598676957001
1.3350876386753228,0.7655273796398383
1.3366902078936937,0.7658948915839765
1.3392391673540383,0.7662624035281147
1.339239167354044,0.7666299154722529
1.3455944346243496,0.766997427416391
1.3455944346243522,0.7673649393605292
1.3464037875808854,0.7677324513046674
1.3478599599358416,0.7680999632488056
1.3489406000632722,0.7684674751929438
1.3489428103117338,0.768834987137082
1.3500304839143271,0.7692024990812202
1.3567905716566004,0.7695700110253583
1.3763425904049653,0.7699375229694965
1.3763425909127585,0.7703050349136347
1.3764657269369254,0.7706725468577729
1.3800260535422226,0.7710400588019111
1.3963043458579987,0.7714075707460493
1.4019185680202646,0.7717750826901875
1.4084928883425694,0.7721425946343257
1.4086630277289056,0.7725101065784638
1.4244424400982276,0.772877618522602
1.4244478372332379,0.7732451304667401
1.4307329885078937,0.7736126424108783
1.4366895963678137,0.7739801543550165
1.4436954048044772,0.7743476662991547
1.4477913977542864,0.774715178243293
1.4653314757467355,0.7750826901874311
1.476325716564724,0.7754502021315692
1.4763257165647266,0.7758177140757074
1.520804444980363,0.7761852260198456
1.5213144758198958,0.7765527379639838
1.5335212968795175,0.776920249908122
1.552853317161048,0.7772877618522602
1.561531432333701,0.7776552737963984
1.573034741141389,0.7780227857405365
1.59657490937206,0.7783902976846747
1.622226269706553,0.7787578096288129
1.6294851437742026,0.7791253215729511
1.6498885400014494,0.7794928335170893
1.657729017835622,0.7798603454612275
1.6638793750476575,0.7802278574053657
1.6676358092378984,0.7805953693495039
1.6735684197178593,0.780962881293642
1.6900595866715058,0.7813303932377802
1.6912649944095737,0.7816979051819184
1.691505005560229,0.7820654171260566
1.6948235047561622,0.7824329290701948
1.6956813151118983,0.782800441014333
1.6975280658303855,0.7831679529584712
1.6976773712696231,0.7835354649026093
1.6990705896524387,0.7839029768467475
1.6992272774214807,0.7842704887908857
1.7019818110335745,0.7846380007350239
1.7068338122905968,0.7850055126791621
1.7167193752410888,0.7853730246233003
1.7187118151935112,0.7857405365674385
1.7187118151935137,0.7861080485115767
1.7466166157931657,0.7864755604557148
1.7529520747586425,0.786843072399853
1.7529520747610168,0.7872105843439912
1.7575576384457492,0.7875780962881294
1.7581636424281486,0.7879456082322676
1.7581636424281508,0.7883131201764058
1.7595057537130467,0.788680632120544
1.7640799668530225,0.7890481440646822
1.774485555274933,0.7894156560088202
1.7744855553176218,0.7897831679529584
1.7788783893073585,0.7901506798970966
1.779824271657787,0.7905181918412348
1.7826978359958048,0.790885703785373
1.786618027563377,0.7912532157295112
1.7956767679924475,0.7916207276736494
1.7957634387815848,0.7919882396177875
1.813124242453823,0.7923557515619257
1.8146044489016417,0.7927232635060639
1.8158417510302542,0.7930907754502021
1.8288870056296986,0.7934582873943403
1.8301955409124862,0.7938257993384785
1.830195541074027,0.7941933112826167
1.8547000238004487,0.7945608232267549
1.8547000238004494,0.794928335170893
1.8559293652589564,0.7952958471150312
1.8605264563896429,0.7956633590591694
1.8617255964777057,0.7960308710033076
1.8617255967630595,0.7963983829474458
1.873325280278468,0.796765894891584
1.8733252802787812,0.7971334068357222
1.8752412659263455,0.7975009187798603
1.8773445068635812,0.7978684307239985
1.89630928114995,0.7982359426681367
1.9357601456713456,0.7986034546122749
1.9363426582488108,0.7989709665564131
1.9418663610512104,0.7993384785005513
1.9439339907637199,0.7997059904446895
1.9439339933224957,0.8000735023888277
1.9440145082696287,0.8004410143329658
1.9629699383664487,0.800808526277104
1.9629699649259242,0.8011760382212422
1.9629699649259278,0.8015435501653804
1.971365586726785,0.8019110621095186
1.9736308407103236,0.8022785740536568
1.9739585376500146,0.802646085997795
1.9838488539751782,0.8030135979419332
1.984572710860948,0.8033811098860713
1.9874889203572828,0.8037486218302095
2.001499564366032,0.8041161337743477
2.0098095299778986,0.8044836457184859
2.029273604882215,0.804851157662624
2.0292736048822184,0.8052186696067622
2.032400002715205,0.8055861815509004
2.054755241285224,0.8059536934950385
2.065163520779026,0.8063212054391767
2.074187567706222,0.8066887173833149
2.075147520487016,0.8070562293274531
2.0760264459529174,0.8074237412715913
2.1022066376383983,0.8077912532157295
2.109164113767353,0.8081587651598677
2.109164129713052,0.8085262771040059
2.122101288746787,0.808893789048144
2.123756021292916,0.8092613009922822
2.146582572984177,0.8096288129364204
2.1465825729843155,0.8099963248805586
2.1569590560146064,0.8103638368246968
2.156959056014612,0.810731348768835
2.164807063768043,0.8110988607129732
2.1677590141004623,0.8114663726571113
2.174966441977009,0.8118338846012495
2.179329189979234,0.8122013965453877
2.1856980372064787,0.8125689084895259
2.1858568782003482,0.8129364204336641
2.189283120202437,0.8133039323778023
2.189283120203676,0.8136714443219405
2.1892831202073664,0.8140389562660787
2.1989387969454177,0.8144064682102168
2.20404055925068,0.814773980154355
2.213101948655696,0.8151414920984932
2.217219997036724,0.8155090040426314
2.228164724591533,0.8158765159867696
2.2382204894677424,0.8162440279309078
2.246178118790199,0.816611539875046
2.261043062844107,0.8169790518191842
2.261043062844123,0.8173465637633223
2.262204920160461,0.8177140757074605
2.2677307968930833,0.8180815876515987
2.2803942509469586,0.8184490995957369
2.2803942509469675,0.8188166115398751
2.285175055985023,0.8191841234840133
2.2851750559884323,0.8195516354281515
2.2851750560007353,0.8199191473722895
2.286215454536822,0.8202866593164277
2.288537667777629,0.820654171260566
2.288537667777639,0.8210216832047041
2.29904387978337,0.8213891951488423
2.299043879783375,0.8217567070929805
2.300342251463603,0.8221242190371187
2.3034529924872467,0.8224917309812569
2.3036983494431946,0.822859242925395
2.3036983494432186,0.8232267548695332
2.304433972901841,0.8235942668136714
2.304656275779648,0.8239617787578096
2.3121382768450682,0.8243292907019478
2.3128439909880747,0.824696802646086
2.3192540920486024,0.8250643145902242
2.3215445555376637,0.8254318265343623
2.3233935452125243,0.8257993384785005
2.326068220597378,0.8261668504226387
2.3325690822308514,0.8265343623667769
2.3394599847074824,0.8269018743109151
2.341325812949861,0.8272693862550533
2.343112981845312,0.8276368981991915
2.3458729168508836,0.8280044101433297
2.3463539020679645,0.8283719220874678
2.359821511958339,0.828739434031606
2.3598215119583426,0.8291069459757442
2.373195937251226,0.8294744579198824
2.3806079138261556,0.8298419698640206
2.3878595408399206,0.8302094818081588
2.3893900430111086,0.830576993752297
2.389850357516386,0.8309445056964352
2.3964683742634576,0.8313120176405733
2.4083630544271557,0.8316795295847115
2.4127803654175173,0.8320470415288497
2.4127803654933735,0.8324145534729879
2.417190646178424,0.8327820654171261
2.4171915255303587,0.8331495773612643
2.42761647180579,0.8335170893054025
2.4276586018765633,0.8338846012495406
2.4277655660617183,0.8342521131936788
2.427906307663905,0.834619625137817
2.4302789779140648,0.8349871370819552
2.4355052296817687,0.8353546490260934
2.440395473005735,0.8357221609702316
2.440395473005735,0.8360896729143698
2.4413048924024903,0.836457184858508
2.441304892402498,0.836824696802646
2.468444162987843,0.8371922087467842
2.4773481081012587,0.8375597206909224
2.4773481081012716,0.8379272326350606
2.4841819192707773,0.8382947445791988
2.484182592403064,0.838662256523337
2.4887718383472204,0.8390297684674752
2.4930896204881554,0.8393972804116133
2.49690844051941,0.8397647923557515
2.496910848081945,0.8401323042998897
2.4994932176317084,0.8404998162440279
2.5093365385463122,0.8408673281881661
2.511590476719523,0.8412348401323043
2.5131027667146943,0.8416023520764425
2.5147585292803587,0.8419698640205807
2.521694729235575,0.8423373759647188
2.5220719933128914,0.842704887908857
2.524413876303962,0.8430723998529952
2.528492401898756,0.8434399117971334
2.555494525539064,0.8438074237412716
2.563363832952429,0.8441749356854098
2.5714406018569043,0.844542447629548
2.5764128363413246,0.8449099595736862
2.5764128363413277,0.8452774715178243
2.5788303923319083,0.8456449834619625
2.579625274946749,0.8460124954061007
2.5798170711604462,0.8463800073502389
2.585114586046484,0.8467475192943771
2.604361734424515,0.8471150312385153
2.6043617349157455,0.8474825431826535
2.6113857153314615,0.8478500551267916
2.611385715331464,0.8482175670709298
2.6126009748385277,0.848585079015068
2.6126035997245234,0.8489525909592062
2.6489270768966025,0.8493201029033444
2.649030334766029,0.8496876148474826
2.65378942302231,0.8500551267916208
2.6578221336163654,0.850422638735759
2.657822133616369,0.850790150679897
2.6612460671647167,0.8511576626240352
2.661246067164727,0.8515251745681734
2.6662552999275007,0.8518926865123116
2.666255299927502,0.8522601984564498
2.673828040724943,0.852627710400588
2.6745247862320554,0.8529952223447262
2.6745247862321526,0.8533627342888643
2.7035017409674853,0.8537302462330025
2.706949120163018,0.8540977581771407
2.7124104199566244,0.8544652701212789
2.7138544059555874,0.8548327820654171
2.717780077841109,0.8552002940095553
2.7177800778411125,0.8555678059536935
2.720245809809634,0.8559353178978317
2.739306441979155,0.8563028298419698
2.744576188712542,0.856670341786108
2.7538113440001064,0.8570378537302462
2.758027322020832,0.8574053656743844
2.7691795596879514,0.8577728776185226
2.7724755131774645,0.8581403895626608
2.787723523521062,0.858507901506799
2.7958259741052176,0.8588754134509372
2.7967259917279463,0.8592429253950753
2.8012979162077034,0.8596104373392135
2.805044191536059,0.8599779492833517
2.805359762576347,0.8603454612274899
2.8097397084880162,0.8607129731716281
2.809739708488017,0.8610804851157663
2.8217186812411446,0.8614479970599045
2.8224077894388944,0.8618155090040426
2.822407789438982,0.8621830209481808
2.825810454354342,0.862550532892319
2.826976876833252,0.8629180448364572
2.838381369932268,0.8632855567805954
2.8383813699322697,0.8636530687247336
2.8593956351701713,0.8640205806688718
2.8630808268266623,0.86438809261301
2.8630808336245384,0.8647556045571481
2.8712225437788015,0.8651231165012863
2.875339749664483,0.8654906284454245
2.879210156338217,0.8658581403895627
2.8792101563382198,0.8662256523337009
2.8829715027167384,0.8665931642778391
2.887818023062388,0.8669606762219773
2.887818023062391,0.8673281881661153
2.893170840968331,0.8676957001102535
2.9013190316473416,0.8680632120543917
2.9033723423367226,0.8684307239985299
2.917626497150834,0.8687982359426681
2.93524777412758,0.8691657478868063
2.9368310864813303,0.8695332598309445
2.937965215533316,0.8699007717750827
2.9422853117703354,0.8702682837192208
2.948666711998685,0.870635795663359
2.948666714705509,0.8710033076074972
2.9555268410697924,0.8713708195516354
2.9576885083328572,0.8717383314957736
2.95768850833286,0.8721058434399118
2.95768850833286,0.87247335538405
2.9688963250322336,0.8728408673281882
2.986259796827385,0.8732083792723263
2.9914989536896743,0.8735758912164645
2.995093254405014,0.8739434031606027
3.0034829477174734,0.8743109151047409
3.006363251033455,0.8746784270488791
3.008881509761923,0.8750459389930173
3.015872859061168,0.8754134509371555
3.0163964093346785,0.8757809628812936
3.0163964093346833,0.8761484748254318
3.016396409334689,0.87651598676957
3.0164303733473137,0.8768834987137082
3.02144929400543,0.8772510106578464
3.022044791272419,0.8776185226019846
3.0250071949096897,0.8779860345461228
3.0250071949119413,0.878353546490261
3.049384531143804,0.8787210584343991
3.0493846557059965,0.8790885703785373
3.0495971705040295,0.8794560823226755
3.051900859165633,0.8798235942668137
3.0519008591656465,0.8801911062109519
3.0543593200914674,0.8805586181550901
3.0729215026132985,0.8809261300992283
3.089215369585075,0.8812936420433664
3.0892153695850793,0.8816611539875046
3.091385809164432,0.8820286659316428
3.1003905455332914,0.882396177875781
3.1004558771365587,0.8827636898199192
3.1103184002585254,0.8831312017640573
3.112855177426104,0.8834987137081955
3.1135034037673073,0.8838662256523337
3.1149557368811376,0.8842337375964718
3.114955736881141,0.88460124954061
3.115082584356063,0.8849687614847482
3.1150825843560694,0.8853362734288864
3.116492460907749,0.8857037853730246
3.116860233889641,0.8860712973171628
3.1168602338896445,0.886438809261301
3.117115664520687,0.8868063212054392
3.1171156645206923,0.8871738331495773
3.120419776310168,0.8875413450937155
3.1249989397899163,0.8879088570378537
3.1288858170877667,0.8882763689819919
3.1333168703861434,0.8886438809261301
3.1335121293599917,0.8890113928702683
3.134894920654113,0.8893789048144065
3.1355589836768334,0.8897464167585446
3.135855078285748,0.8901139287026828
3.1365967603528944,0.890481440646821
3.1478849169068184,0.8908489525909592
3.148238167948672,0.8912164645350974
3.1482381679486777,0.8915839764792356
3.1493299494923157,0.8919514884233738
3.154411332287293,0.892319000367512
3.156434593479866,0.8926865123116501
3.1588478167219964,0.8930540242557883
3.165471163129296,0.8934215361999265
3.165471163129302,0.8937890481440647
3.1673436495695326,0.8941565600882029
3.177107515565226,0.8945240720323411
3.1773512633023704,0.8948915839764793
3.1775392789462957,0.8952590959206174
3.191281614402657,0.8956266078647556
3.1951634155996858,0.8959941198088938
3.196792931117901,0.896361631753032
3.200859421258577,0.8967291436971702
3.2019523336748734,0.8970966556413084
3.2492634511914495,0.8974641675854466
3.256099746793767,0.8978316795295848
3.2614363507144133,0.8981991914737228
3.262057233634098,0.898566703417861
3.263615495259436,0.8989342153619992
3.264926519894297,0.8993017273061374
3.275982978589534,0.8996692392502756
3.2880696979341266,0.9000367511944138
3.3189394234746237,0.900404263138552
3.327140906434326,0.9007717750826902
3.3330539032205113,0.9011392870268283
3.334845937711599,0.9015067989709665
3.3348459377116093,0.9018743109151047
3.334845937711611,0.9022418228592429
3.3361547939922644,0.9026093348033811
3.341294592909315,0.9029768467475193
3.348610581527107,0.9033443586916575
3.357711349763469,0.9037118706357956
3.357711349763476,0.9040793825799338
3.370265087923719,0.904446894524072
3.373158762852891,0.9048144064682102
3.3848950434378944,0.9051819184123484
3.386841434435161,0.9055494303564866
3.3881196555934925,0.9059169423006248
3.3967765076298506,0.906284454244763
3.396776507629856,0.9066519661889011
3.3986627163851275,0.9070194781330393
3.406475021896,0.9073869900771775
3.411806891741876,0.9077545020213157
3.4167810740141835,0.9081220139654539
3.416781074014194,0.9084895259095921
3.418637260650402,0.9088570378537303
3.421675798458904,0.9092245497978684
3.429806820653957,0.9095920617420066
3.470990653978989,0.9099595736861448
3.4892252800185646,0.910327085630283
3.5003993373920053,0.9106945975744212
3.5053194127615965,0.9110621095185594
3.5125969886643507,0.9114296214626976
3.522409365778406,0.9117971334068358
3.5330460065554563,0.9121646453509739
3.5471201612690226,0.9125321572951121
3.5638049627133945,0.9128996692392503
3.5638115365340486,0.9132671811833885
3.5672595198842374,0.9136346931275267
3.572757704848679,0.9140022050716649
3.5740971925737846,0.914369717015803
3.5756029118661106,0.9147372289599413
3.5810806846287964,0.9151047409040793
3.6044456446957174,0.9154722528482175
3.6064672994449296,0.9158397647923557
3.612556655980112,0.9162072767364939
3.612556655980126,0.9165747886806321
3.616880967796039,0.9169423006247703
3.6211033801773764,0.9173098125689085
3.623814268929507,0.9176773245130466
3.6304088006383037,0.9180448364571848
3.633191840994571,0.918412348401323
3.647393791085612,0.9187798603454612
3.647393791085628,0.9191473722895994
3.6561852654496905,0.9195148842337376
3.6561852654496936,0.9198823961778758
3.6970073129644665,0.920249908122014
3.7217968388505858,0.9206174200661521
3.722099514439739,0.9209849320102903
3.7314119234444845,0.9213524439544285
3.7318158878983425,0.9217199558985667
3.731819262313382,0.9220874678427049
3.764388199972188,0.9224549797868431
3.8025106647317966,0.9228224917309813
3.8025106647317974,0.9231900036751194
3.812326677323217,0.9235575156192576
3.8123267422350327,0.9239250275633958
3.8187425591844577,0.924292539507534
3.836123870928941,0.9246600514516722
3.8377704934426577,0.9250275633958104
3.8471324681973913,0.9253950753399486
3.8810392309937174,0.9257625872840868
3.9291767927974734,0.9261300992282249
3.933696955824425,0.9264976111723631
3.9646898968208077,0.9268651231165013
3.965011992169029,0.9272326350606395
3.966223910829969,0.9276001470047777
3.9665628752122175,0.9279676589489159
3.96986007255206,0.9283351708930541
3.9698600725520707,0.9287026828371923
3.9883277250266764,0.9290701947813303
4.003699824852495,0.9294377067254685
4.0335862979851695,0.9298052186696067
4.052814203630675,0.930172730613745
4.054624725078564,0.9305402425578831
4.055655506103631,0.9309077545020213
4.058162193346827,0.9312752664461595
4.059901359575918,0.9316427783902976
4.062189482610776,0.9320102903344358
4.062446959912804,0.932377802278574
4.06296358417508,0.9327453142227122
4.065144132317177,0.9331128261668504
4.066077383345104,0.9334803381109886
4.06633812684846,0.9338478500551268
4.0730892448830245,0.934215361999265
4.078932126963331,0.9345828739434031
4.117206750828318,0.9349503858875413
4.12150790384379,0.9353178978316795
4.123505064467087,0.9356854097758177
4.123668922032957,0.9360529217199559
4.123857733962416,0.9364204336640941
4.146843852737373,0.9367879456082323
4.1897095913389775,0.9371554575523704
4.194826488131012,0.9375229694965086
4.209249014162793,0.9378904814406468
4.223148185122046,0.938257993384785
4.233132476069893,0.9386255053289232
4.240592243271239,0.9389930172730614
4.263075275794714,0.9393605292171996
4.266010347100729,0.9397280411613378
4.266010347100734,0.9400955531054759
4.266010347100736,0.9404630650496141
4.3096832631908875,0.9408305769937523
4.31105300089661,0.9411980889378905
4.327935325297298,0.9415656008820287
4.327935325297314,0.9419331128261669
4.3971654246422585,0.9423006247703051
4.401720465740996,0.9426681367144433
4.401720465741002,0.9430356486585814
4.401720465741011,0.9434031606027196
4.408007440531008,0.9437706725468578
4.408007440531009,0.944138184490996
4.411283923627322,0.9445056964351342
4.411283923627327,0.9448732083792724
4.429668882885152,0.9452407203234106
4.442292120678412,0.9456082322675486
4.447699007825724,0.9459757442116868
4.447699007825734,0.946343256155825
4.458491747405114,0.9467107680999632
4.4614905898929225,0.9470782800441014
4.461557612342161,0.9474457919882396
4.461629455011755,0.9478133039323778
4.4644233951214956,0.948180815876516
4.470338229353536,0.9485483278206541
4.472435623833403,0.9489158397647923
4.473995621996894,0.9492833517089305
4.474242600638071,0.9496508636530687
4.474242600638076,0.9500183755972069
4.537778047505499,0.9503858875413451
4.566816062981355,0.9507533994854833
4.568407000815451,0.9511209114296214
4.59743369685406,0.9514884233737596
4.601105279824649,0.9518559353178978
4.609438362611009,0.952223447262036
4.61330972924237,0.9525909592061742
4.614637590411805,0.9529584711503124
4.641425320328738,0.9533259830944506
4.641425320328851,0.9536934950385888
4.655927149218897,0.9540610069827269
4.657911139492341,0.9544285189268651
4.709573123740174,0.9547960308710033
4.713321418363506,0.9551635428151415
4.73231473758901,0.9555310547592797
4.756542788155227,0.9558985667034179
4.764169308373995,0.9562660786475561
4.7641693083739955,0.9566335905916943
4.81131377676873,0.9570011025358324
4.8120280338672075,0.9573686144799706
4.826281785652412,0.9577361264241088
4.8523007855625595,0.958103638368247
4.866489074594112,0.9584711503123852
4.9429342065096264,0.9588386622565234
4.942950261254516,0.9592061742006616
4.991069705666827,0.9595736861447997
5.054181711224875,0.9599411980889379
5.1166759046043655,0.960308710033076
5.117912256155499,0.9606762219772143
5.127230780288933,0.9610437339213524
5.15092921225397,0.9614112458654906
5.16620978518105,0.9617787578096288
5.231865323372667,0.962146269753767
5.320595731034225,0.9625137816979051
5.322594618106992,0.9628812936420433
5.3225946181070025,0.9632488055861815
5.373737027006397,0.9636163175303197
5.396339542820645,0.9639838294744579
5.424602701841561,0.9643513414185961
5.44210528955896,0.9647188533627343
5.461901818506883,0.9650863653068724
5.515085874221125,0.9654538772510106
5.573136997039519,0.9658213891951488
5.665128987501132,0.966188901139287
5.681114002530519,0.9665564130834252
5.716149992163899,0.9669239250275634
5.74182080378921,0.9672914369717016
5.741820803789216,0.9676589489158398
5.76715407283534,0.9680264608599779
5.768832296823773,0.9683939728041161
5.778533437275362,0.9687614847482543
5.824934257067143,0.9691289966923925
5.824934257067147,0.9694965086365307
5.8255494157004435,0.9698640205806689
5.825549415700447,0.9702315325248071
5.836539623515199,0.9705990444689453
5.840237620994481,0.9709665564130834
5.881205823327584,0.9713340683572216
5.903296094091577,0.9717015803013598
5.93186279981059,0.972069092245498
5.943352903704363,0.9724366041896362
6.004174001284805,0.9728041161337744
6.0046084089925476,0.9731716280779126
6.006248476333318,0.9735391400220507
6.015108240676395,0.9739066519661889
6.077877433961317,0.9742741639103271
6.077877433961322,0.9746416758544653
6.10453736317966,0.9750091877986035
6.104653732832012,0.9753766997427417
6.122250042266138,0.9757442116868799
6.132660455261714,0.9761117236310181
6.221474328906898,0.9764792355751561
6.224289515098201,0.9768467475192943
6.226151709622597,0.9772142594634325
6.238631830481244,0.9775817714075707
6.24579505734736,0.9779492833517089
6.251357859942356,0.9783167952958471
6.26512841557799,0.9786843072399853
6.268409825722807,0.9790518191841234
6.297793576256174,0.9794193311282616
6.33558003070888,0.9797868430723998
6.35749516500575,0.980154355016538
6.546903120256417,0.9805218669606762
6.5708434206453195,0.9808893789048144
6.677451337297204,0.9812568908489526
6.677451337297206,0.9816244027930908
6.701867918209331,0.9819919147372289
6.7768273737674845,0.9823594266813671
6.782226917827145,0.9827269386255053
6.806658273085509,0.9830944505696435
6.825721575979897,0.9834619625137817
7.023623640073072,0.9838294744579199
7.033077914337583,0.9841969864020581
7.131044669129787,0.9845644983461963
7.373298020784865,0.9849320102903344
7.375628547268717,0.9852995222344726
7.379827095938399,0.9856670341786108
7.382346658486155,0.986034546122749
7.409265723759297,0.9864020580668872
7.562978872752714,0.9867695700110254
7.617640091499792,0.9871370819551636
7.641615387324785,0.9875045938993017
7.685406333870957,0.9878721058434399
7.68588547855607,0.9882396177875781
7.718890047179638,0.9886071297317163
7.79666251477612,0.9889746416758545
7.79852528923485,0.9893421536199927
7.829970348334976,0.9897096655641309
7.921839996096843,0.9900771775082691
8.251172443560469,0.9904446894524072
8.311244797352748,0.9908122013965454
8.346319195990988,0.9911797133406836
8.465331740396403,0.9915472252848218
8.541234305677275,0.99191473722896
8.570748592083497,0.9922822491730982
8.738080113561193,0.9926497611172364
8.871606566708833,0.9930172730613744
8.934691339405722,0.9933847850055126
8.999171939541254,0.9937522969496508
9.080024784152375,0.994119808893789
9.151920063269207,0.9944873208379272
9.156060302895288,0.9948548327820654
9.179274091571369,0.9952223447262036
9.315370284416316,0.9955898566703418
9.338738702969966,0.9959573686144799
9.38242867181132,0.9963248805586181
10.063930427871767,0.9966923925027563
12.337478577060622,0.9970599044468945
12.393288849671041,0.9974274163910327
12.394429980186903,0.9977949283351709
12.394429980186906,0.9981624402793091
12.424757723031156,0.9985299522234473
12.441856931169266,0.9988974641675854
12.442218017978009,0.9992649761117236
12.772494157885594,0.9996324880558618
13.072614507169558,1.0


==> figures/ecdf/3gpp_pcell.csv <==
x,y
-19.678068353982233,0.0003586800573888092
-19.434647786614377,0.0007173601147776184
-19.417138319463344,0.0010760401721664275
-18.87288773488561,0.0014347202295552368
-18.870607527231698,0.001793400286944046
-18.85488566671641,0.002152080344332855
-18.596605982032823,0.002510760401721664
-17.309357263539052,0.0028694404591104736
-17.30909829750421,0.0032281205164992827
-17.08156213098697,0.003586800573888092
-17.071593201074155,0.003945480631276901
-16.507814245742473,0.00430416068866571
-16.033759381407684,0.004662840746054519
-16.00008571017486,0.005021520803443328
-16.000085710174837,0.005380200860832138
-15.997804851919788,0.005738880918220947
-15.871411340110248,0.006097560975609756
-15.818973382046385,0.006456241032998565
-15.818410628069575,0.0068149210903873745
-15.38607235556767,0.007173601147776184
-15.383372755816435,0.007532281205164993
-15.380430790904242,0.007890961262553802
-15.37577061176284,0.00824964131994261
-15.375770611762835,0.00860832137733142
-15.375722830560733,0.008967001434720229
-15.375065241398959,0.009325681492109038
-15.37290116784564,0.009684361549497847
-15.116798569951948,0.010043041606886656
-14.915660039642301,0.010401721664275465
-14.821538634917875,0.010760401721664276
-14.804638875506978,0.011119081779053085
-14.77582986822539,0.011477761836441894
-14.665031041184672,0.011836441893830704
-14.616838459979562,0.012195121951219513
-14.611549391936403,0.012553802008608322
-14.603024761315341,0.01291248206599713
-14.600810694980566,0.01327116212338594
-14.577243999720459,0.013629842180774749
-14.56022397494522,0.013988522238163558
-14.443882207610123,0.014347202295552367
-14.390690057440313,0.014705882352941176
-14.369277643508228,0.015064562410329985
-14.294885064318672,0.015423242467718794
-14.294824914667593,0.015781922525107604
-14.276629004052147,0.016140602582496413
-14.222461536632942,0.01649928263988522
-14.213139012428698,0.01685796269727403
-14.213139012428696,0.01721664275466284
-14.156037607238156,0.01757532281205165
-14.112934223593081,0.017934002869440458
-14.012165426134013,0.018292682926829267
-13.917764873127844,0.018651362984218076
-13.892864639087597,0.019010043041606885
-13.88517289290952,0.019368723098995694
-13.861239003212996,0.019727403156384504
-13.843327989433677,0.020086083213773313
-13.832344985079875,0.020444763271162122
-13.813333839020009,0.02080344332855093
-13.801196323357223,0.021162123385939743
-13.799188643785252,0.021520803443328552
-13.79710751424421,0.02187948350071736
-13.732709269267303,0.02223816355810617
-13.73144701185974,0.02259684361549498
-13.724463290747305,0.02295552367288379
-13.724463290747298,0.023314203730272598
-13.720931882692556,0.023672883787661407
-13.717179585863173,0.024031563845050216
-13.653478664020462,0.024390243902439025
-13.621365837806033,0.024748923959827834
-13.614028515612002,0.025107604017216643
-13.611324690542647,0.025466284074605453
-13.55465435434836,0.02582496413199426
-13.548458146436415,0.02618364418938307
-13.548239495643186,0.02654232424677188
-13.546859630242906,0.02690100430416069
-13.51656140048665,0.027259684361549498
-13.510374610847533,0.027618364418938307
-13.503838606136467,0.027977044476327116
-13.49850224359539,0.028335724533715925
-13.494001697860984,0.028694404591104734
-13.490138539695524,0.029053084648493543
-13.455757585300743,0.029411764705882353
-13.408610122820738,0.02977044476327116
-13.408610122820734,0.03012912482065997
-13.406022159961992,0.03048780487804878
-13.38936776150103,0.03084648493543759
-13.357503203012831,0.031205164992826398
-13.34329348590551,0.03156384505021521
-13.343293485905505,0.031922525107604016
-13.334079511871654,0.032281205164992825
-13.325845662230405,0.032639885222381634
-13.320529043712684,0.03299856527977044
-13.312436045851763,0.03335724533715925
-13.276706932908974,0.03371592539454806
-13.274038607608649,0.03407460545193687
-13.248827854524983,0.03443328550932568
-13.224748677502923,0.03479196556671449
-13.18678834860044,0.0351506456241033
-13.186373824400384,0.03550932568149211
-13.18633339762252,0.035868005738880916
-13.18615095936866,0.036226685796269725
-13.186150959368655,0.036585365853658534
-13.164421101068303,0.036944045911047343
-13.114912349616493,0.03730272596843615
-13.113562887424393,0.03766140602582496
-13.068409836922953,0.03802008608321377
-13.065276657442206,0.03837876614060258
-13.065276657441977,0.03873744619799139
-13.058708587927276,0.0390961262553802
-13.054817066553522,0.03945480631276901
-13.039403175131447,0.039813486370157816
-12.987269986886497,0.040172166427546625
-12.981842705660798,0.040530846484935434
-12.95157213120201,0.040889526542324243
-12.950893608136814,0.04124820659971305
-12.876389585018037,0.04160688665710186
-12.867822554246057,0.04196556671449068
-12.853736250903136,0.04232424677187949
-12.813703293428505,0.042682926829268296
-12.80416785562681,0.043041606886657105
-12.796734166430804,0.043400286944045914
-12.671993682791348,0.04375896700143472
-12.657452473881351,0.04411764705882353
-12.657450956716854,0.04447632711621234
-12.618532610528773,0.04483500717360115
-12.588661574331383,0.04519368723098996
-12.579775165731014,0.04555236728837877
-12.553687011727453,0.04591104734576758
-12.541109174047651,0.04626972740315639
-12.53318652021322,0.046628407460545196
-12.465574167860401,0.046987087517934005
-12.457879790929427,0.047345767575322814
-12.457879790929422,0.04770444763271162
-12.397613313615238,0.04806312769010043
-12.394605200205442,0.04842180774748924
-12.391408892211102,0.04878048780487805
-12.373991221523301,0.04913916786226686
-12.367910513930966,0.04949784791965567
-12.36207405455239,0.04985652797704448
-12.34859318746139,0.05021520803443329
-12.346861763753672,0.050573888091822096
-12.344408254282069,0.050932568149210905
-12.30265208184216,0.051291248206599714
-12.25637148167431,0.05164992826398852
-12.24494762025696,0.05200860832137733
-12.23523900999991,0.05236728837876614
-12.22951273523835,0.05272596843615495
-12.22695968862482,0.05308464849354376
-12.214317908603505,0.05344332855093257
-12.156234911616489,0.05380200860832138
-12.149195639601453,0.05416068866571019
-12.129714193649923,0.054519368723098996
-12.106151188656687,0.054878048780487805
-12.099620403759557,0.055236728837876614
-12.09868858378855,0.05559540889526542
-12.087106078863274,0.05595408895265423
-12.042804868416475,0.05631276901004304
-12.041095733275565,0.05667144906743185
-12.029564154294468,0.05703012912482066
-12.027107656912271,0.05738880918220947
-12.02457720249778,0.05774748923959828
-12.022877882959223,0.05810616929698709
-12.021311457015317,0.058464849354375896
-12.01212202623714,0.058823529411764705
-11.994557071205374,0.059182209469153514
-11.98930107562222,0.05954088952654232
-11.988898717010475,0.05989956958393113
-11.988843952347896,0.06025824964131994
-11.988072250521883,0.06061692969870875
-11.988035343140469,0.06097560975609756
-11.98740730023523,0.06133428981348637
-11.976976098415795,0.06169296987087518
-11.97124825982618,0.06205164992826399
-11.968625531158073,0.062410329985652796
-11.968625531158057,0.06276901004304161
-11.967904550681137,0.06312769010043041
-11.96790455068112,0.06348637015781923
-11.967048406482636,0.06384505021520803
-11.967048406482618,0.06420373027259685
-11.967000887927684,0.06456241032998565
-11.967000887927671,0.06492109038737447
-11.965971822764933,0.06527977044476327
-11.96526221890055,0.06563845050215208
-11.96255677389818,0.06599713055954089
-11.96034932305189,0.0663558106169297
-11.95883471409936,0.0667144906743185
-11.948046286037103,0.06707317073170732
-11.894503878495076,0.06743185078909612
-11.877300986081785,0.06779053084648494
-11.847122112578568,0.06814921090387374
-11.840322159186805,0.06850789096126256
-11.83869618227582,0.06886657101865136
-11.794037759299869,0.06922525107604018
-11.794033847635193,0.06958393113342898
-11.783969483238682,0.0699426111908178
-11.779038885780528,0.0703012912482066
-11.779038826738248,0.07065997130559541
-11.765413790908283,0.07101865136298421
-11.752521484188755,0.07137733142037303
-11.734126856291251,0.07173601147776183
-11.706816598250834,0.07209469153515065
-11.705450493065548,0.07245337159253945
-11.681806859599982,0.07281205164992827
-11.668280640120422,0.07317073170731707
-11.649405212666514,0.07352941176470588
-11.649230998193472,0.07388809182209469
-11.629961310496622,0.0742467718794835
-11.626544717389924,0.0746054519368723
-11.626544717389924,0.07496413199426112
-11.625509232529993,0.07532281205164992
-11.618059500786865,0.07568149210903874
-11.615025270889994,0.07604017216642754
-11.599493710755088,0.07639885222381636
-11.59127140367984,0.07675753228120516
-11.591165989967969,0.07711621233859398
-11.59116583049662,0.07747489239598278
-11.566112611367682,0.0778335724533716
-11.561616885450434,0.0781922525107604
-11.550691272628413,0.07855093256814921
-11.481223122522525,0.07890961262553801
-11.462203743577764,0.07926829268292683
-11.459310687032577,0.07962697274031563
-11.45625894990296,0.07998565279770445
-11.45571705634058,0.08034433285509325
-11.44329168987893,0.08070301291248207
-11.436013376553621,0.08106169296987087
-11.419631358629083,0.08142037302725968
-11.400471856931848,0.08177905308464849
-11.37432962444492,0.0821377331420373
-11.367658514864841,0.0824964131994261
-11.345980509248825,0.08285509325681492
-11.332527391117312,0.08321377331420372
-11.323284725216563,0.08357245337159254
-11.323284713115001,0.08393113342898136
-11.295272507649013,0.08428981348637016
-11.286100984216443,0.08464849354375897
-11.283709988744146,0.08500717360114778
-11.283709853379634,0.08536585365853659
-11.265404940196923,0.0857245337159254
-11.25686472068822,0.08608321377331421
-11.252611613384811,0.08644189383070301
-11.251767476497298,0.08680057388809183
-11.251767476497289,0.08715925394548063
-11.245681295020038,0.08751793400286945
-11.223427539303943,0.08787661406025825
-11.223243966176055,0.08823529411764706
-11.223243966176042,0.08859397417503587
-11.223078577931831,0.08895265423242468
-11.223078577931823,0.08931133428981348
-11.21995376105793,0.0896700143472023
-11.215978448399724,0.0900286944045911
-11.211316925251477,0.09038737446197992
-11.192748044736593,0.09074605451936872
-11.192748044736591,0.09110473457675754
-11.174921103787675,0.09146341463414634
-11.153163923968535,0.09182209469153516
-11.122893108887284,0.09218077474892396
-11.114790557352176,0.09253945480631277
-11.08044792358271,0.09289813486370158
-11.07428186012542,0.09325681492109039
-11.0635367040851,0.0936154949784792
-11.059385074798506,0.09397417503586801
-11.0508239749932,0.09433285509325681
-11.043880968279643,0.09469153515064563
-11.043880968279634,0.09505021520803443
-11.04319002926697,0.09540889526542325
-11.037482012325198,0.09576757532281205
-11.037482012325196,0.09612625538020086
-11.027072632726279,0.09648493543758967
-11.027072632726268,0.09684361549497848
-11.020883983672714,0.09720229555236728
-11.019790158708258,0.0975609756097561
-11.016667558748637,0.0979196556671449
-10.977098317848867,0.09827833572453372
-10.977081213856717,0.09863701578192252
-10.976163281250146,0.09899569583931134
-10.973998876326457,0.09935437589670014
-10.970308276218612,0.09971305595408896
-10.970225813303951,0.10007173601147776
-10.969252905282806,0.10043041606886657
-10.968900321758438,0.10078909612625538
-10.967366425072381,0.10114777618364419
-10.966093026303163,0.101506456241033
-10.964680691221993,0.10186513629842181
-10.963494146579464,0.10222381635581061
-10.959757916042351,0.10258249641319943
-10.958264605575977,0.10294117647058823
-10.942989038299757,0.10329985652797705
-10.938152035137813,0.10365853658536585
-10.937239407362702,0.10401721664275466
-10.93028657840215,0.10437589670014347
-10.929378300681933,0.10473457675753228
-10.92851127264794,0.10509325681492108
-10.923488875952135,0.1054519368723099
-10.921373427732494,0.1058106169296987
-10.921371600841104,0.10616929698708752
-10.917692243220806,0.10652797704447632
-10.91736516192583,0.10688665710186514
-10.914553984871228,0.10724533715925394
-10.914553057101624,0.10760401721664276
-10.914553057009671,0.10796269727403156
-10.914284148390472,0.10832137733142037
-10.908439161512343,0.10868005738880918
-10.905495993839075,0.10903873744619799
-10.897173880401933,0.1093974175035868
-10.893332223247645,0.10975609756097561
-10.892655318847327,0.11011477761836441
-10.89193176131941,0.11047345767575323
-10.890472589192786,0.11083213773314203
-10.884055324004118,0.11119081779053085
-10.87672257056756,0.11154949784791966
-10.87539817472968,0.11190817790530846
-10.871059478020397,0.11226685796269728
-10.870946080702272,0.11262553802008608
-10.870389806763876,0.1129842180774749
-10.866729661468096,0.1133428981348637
-10.86640311409241,0.11370157819225252
-10.861877722524499,0.11406025824964132
-10.861844342832342,0.11441893830703014
-10.84295419091585,0.11477761836441894
-10.842029359740858,0.11513629842180775
-10.842020294160449,0.11549497847919656
-10.83487941970913,0.11585365853658537
-10.833925336836103,0.11621233859397417
-10.831066072326445,0.11657101865136299
-10.831062593990913,0.11692969870875179
-10.83105867824236,0.11728837876614061
-10.83078011374817,0.11764705882352941
-10.826347947609035,0.11800573888091823
-10.826339217653786,0.11836441893830703
-10.812756615151184,0.11872309899569584
-10.812756615151168,0.11908177905308465
-10.797247654621893,0.11944045911047346
-10.791730303926258,0.11979913916786226
-10.7910822761668,0.12015781922525108
-10.785947389721649,0.12051649928263988
-10.784918013546925,0.1208751793400287
-10.779109236998734,0.1212338593974175
-10.779109236998734,0.12159253945480632
-10.770004539083937,0.12195121951219512
-10.769835974471757,0.12230989956958394
-10.768817195495902,0.12266857962697274
-10.74804416916414,0.12302725968436155
-10.747644500526176,0.12338593974175036
-10.742725236653456,0.12374461979913917
-10.73559347229149,0.12410329985652797
-10.735014573228861,0.12446197991391679
-10.734237618253728,0.12482065997130559
-10.726653064221399,0.1251793400286944
-10.726587056349224,0.12553802008608322
-10.722603027820249,0.125896700143472
-10.717627769794964,0.12625538020086083
-10.715557736939052,0.12661406025824964
-10.712600788236962,0.12697274031563846
-10.712280444669469,0.12733142037302725
-10.711944651461888,0.12769010043041606
-10.711941092484093,0.12804878048780488
-10.703924434538838,0.1284074605451937
-10.697828200742963,0.12876614060258249
-10.693229278088978,0.1291248206599713
-10.693200285628174,0.12948350071736012
-10.689662255141366,0.12984218077474893
-10.689635045017265,0.13020086083213772
-10.689631172308646,0.13055954088952654
-10.675952872738367,0.13091822094691535
-10.673290649619362,0.13127690100430417
-10.648567586327411,0.13163558106169296
-10.639495613188439,0.13199426111908177
-10.638891444695403,0.1323529411764706
-10.634937519714658,0.1327116212338594
-10.633685152820291,0.1330703012912482
-10.625556383656916,0.133428981348637
-10.625040441668371,0.13378766140602583
-10.610197607655694,0.13414634146341464
-10.590016878616854,0.13450502152080343
-10.58450800209405,0.13486370157819225
-10.581695124965819,0.13522238163558106
-10.578648993232187,0.13558106169296988
-10.577249505714251,0.13593974175035867
-10.576950089644662,0.13629842180774748
-10.576862051208304,0.1366571018651363
-10.568549465602725,0.13701578192252512
-10.564200393170747,0.1373744619799139
-10.557517251977371,0.13773314203730272
-10.551525970144958,0.13809182209469154
-10.550167629023228,0.13845050215208035
-10.544749744528172,0.13880918220946914
-10.539863862276714,0.13916786226685796
-10.53986386227595,0.13952654232424677
-10.536103804065748,0.1398852223816356
-10.515424679459835,0.1402439024390244
-10.514919967459587,0.1406025824964132
-10.51475413885247,0.140961262553802
-10.51284101471133,0.14131994261119082
-10.51284101471104,0.14167862266857964
-10.497833156916043,0.14203730272596843
-10.494174659110666,0.14239598278335724
-10.493314318758106,0.14275466284074606
-10.492842677962935,0.14311334289813488
-10.487422472605816,0.14347202295552366
-10.48515831446719,0.14383070301291248
-10.484101886184533,0.1441893830703013
-10.482888752033304,0.1445480631276901
-10.479380412459813,0.1449067431850789
-10.477732111419634,0.14526542324246772
-10.469256591449863,0.14562410329985653
-10.468397834298436,0.14598278335724535
-10.462446796124066,0.14634146341463414
-10.461620038965796,0.14670014347202295
-10.461467985582871,0.14705882352941177
-10.45768206416493,0.14741750358680059
-10.457682064163683,0.14777618364418937
-10.440336225077235,0.1481348637015782
-10.420478735328736,0.148493543758967
-10.418518102217792,0.14885222381635582
-10.415567294668413,0.1492109038737446
-10.4155672946684,0.14956958393113343
-10.407477789435209,0.14992826398852224
-10.398517715951064,0.15028694404591106
-10.382652187180689,0.15064562410329985
-10.37973124257735,0.15100430416068866
-10.374547958755722,0.15136298421807748
-10.374547951792207,0.1517216642754663
-10.370106521834138,0.15208034433285508
-10.370106513902716,0.1524390243902439
-10.364366365392392,0.15279770444763272
-10.363814531111768,0.15315638450502153
-10.363814523225225,0.15351506456241032
-10.36376947924336,0.15387374461979914
-10.363769471354853,0.15423242467718795
-10.361492975478829,0.15459110473457677
-10.356646600045284,0.15494978479196556
-10.353396854012068,0.15530846484935437
-10.352140241758596,0.1556671449067432
-10.35127424921898,0.156025824964132
-10.34759632688311,0.1563845050215208
-10.327242909916121,0.1567431850789096
-10.322269491986571,0.15710186513629842
-10.31425936491986,0.15746054519368724
-10.31425936491986,0.15781922525107603
-10.312021703014935,0.15817790530846484
-10.312021703014931,0.15853658536585366
-10.311232178773533,0.15889526542324248
-10.311232178773528,0.15925394548063126
-10.311232178773523,0.15961262553802008
-10.29187076692464,0.1599713055954089
-10.285790504882002,0.1603299856527977
-10.285527285261763,0.1606886657101865
-10.285224786543939,0.16104734576757532
-10.284476865123754,0.16140602582496413
-10.28443318577802,0.16176470588235295
-10.28296761981168,0.16212338593974174
-10.282967619811673,0.16248206599713055
-10.278921555374957,0.16284074605451937
-10.255173403872744,0.16319942611190819
-10.253675024386762,0.16355810616929697
-10.253675024386757,0.1639167862266858
-10.2454839145686,0.1642754662840746
-10.242367636459285,0.16463414634146342
-10.235680700182423,0.1649928263988522
-10.23568070018242,0.16535150645624103
-10.232399302565804,0.16571018651362984
-10.215884554652082,0.16606886657101866
-10.20936934651262,0.16642754662840745
-10.209369346512618,0.16678622668579626
-10.203328470703397,0.16714490674318508
-10.201421614456494,0.1675035868005739
-10.188391574156023,0.1678622668579627
-10.170225936230484,0.1682209469153515
-10.170074591359977,0.16857962697274032
-10.168956742634938,0.16893830703012913
-10.141477894028046,0.16929698708751795
-10.141477894028043,0.16965566714490674
-10.118056770663122,0.17001434720229555
-10.114435664202471,0.17037302725968437
-10.114435663856971,0.17073170731707318
-10.114435663836284,0.17109038737446197
-10.109448573896898,0.1714490674318508
-10.106185243860468,0.1718077474892396
-10.105754451865852,0.17216642754662842
-10.102353670342195,0.1725251076040172
-10.100484071679283,0.17288378766140602
-10.098640714063425,0.17324246771879484
-10.098640714034964,0.17360114777618366
-10.079106785373217,0.17395982783357244
-10.074643640895147,0.17431850789096126
-10.06684639085092,0.17467718794835008
-10.051844362386923,0.1750358680057389
-10.040481687200826,0.17539454806312768
-10.04048168720082,0.1757532281205165
-10.024955648050977,0.1761119081779053
-10.024837828856974,0.17647058823529413
-10.021784785741621,0.17682926829268292
-10.021448419317293,0.17718794835007173
-10.002498672026764,0.17754662840746055
-9.997714457244811,0.17790530846484937
-9.996734399493839,0.17826398852223815
-9.992939818329447,0.17862266857962697
-9.992031795059741,0.17898134863701579
-9.992005717687663,0.1793400286944046
-9.988319580476514,0.1796987087517934
-9.975636486018958,0.1800573888091822
-9.971786850246724,0.18041606886657102
-9.9584590853262,0.18077474892395984
-9.95635021530194,0.18113342898134863
-9.95463369893041,0.18149210903873744
-9.951921020858464,0.18185078909612626
-9.94746213219664,0.18220946915351507
-9.94325335851377,0.18256814921090386
-9.942650481203144,0.18292682926829268
-9.928946296044163,0.1832855093256815
-9.926018004010285,0.1836441893830703
-9.918100224967366,0.1840028694404591
-9.918100224897465,0.18436154949784792
-9.911694317544827,0.18472022955523673
-9.901397186522399,0.18507890961262555
-9.901397186339707,0.18543758967001434
-9.898729367641778,0.18579626972740315
-9.898729367641774,0.18615494978479197
-9.898383035795684,0.18651362984218078
-9.898007619048505,0.18687230989956957
-9.890526416975309,0.1872309899569584
-9.888571493519805,0.1875896700143472
-9.884995813100916,0.18794835007173602
-9.881051625171422,0.1883070301291248
-9.881040748925367,0.18866571018651362
-9.868441184855692,0.18902439024390244
-9.86520707161407,0.18938307030129126
-9.865207071614057,0.18974175035868004
-9.864503437309605,0.19010043041606886
-9.864335236309378,0.19045911047345768
-9.834721087046416,0.1908177905308465
-9.83357242865538,0.19117647058823528
-9.832006125880875,0.1915351506456241
-9.831783947732696,0.1918938307030129
-9.777945024685685,0.19225251076040173
-9.771006770202144,0.19261119081779052
-9.744023750972914,0.19296987087517933
-9.738537030559833,0.19332855093256815
-9.735485061530582,0.19368723098995697
-9.731502082084862,0.19404591104734575
-9.728085039885173,0.19440459110473457
-9.722804490029546,0.19476327116212339
-9.722762914322868,0.1951219512195122
-9.721410855001729,0.19548063127690102
-9.721235189414601,0.1958393113342898
-9.715119454960313,0.19619799139167862
-9.71099065094767,0.19655667144906744
-9.7109011069127,0.19691535150645625
-9.710456501347256,0.19727403156384504
-9.71035118475261,0.19763271162123386
-9.710347678362721,0.19799139167862267
-9.710347678362707,0.1983500717360115
-9.700489349164647,0.19870875179340028
-9.689971615819688,0.1990674318507891
-9.67103405164074,0.1994261119081779
-9.661814171391185,0.19978479196556673
-9.661814171390523,0.20014347202295552
-9.661761120360085,0.20050215208034433
-9.661761120234209,0.20086083213773315
-9.659712216449165,0.20121951219512196
-9.659712216447273,0.20157819225251075
-9.657068389208039,0.20193687230989957
-9.65706753110512,0.20229555236728838
-9.657017336684408,0.2026542324246772
-9.657016479601685,0.203012912482066
-9.652864625391198,0.2033715925394548
-9.647902049459638,0.20373027259684362
-9.646509487791054,0.20408895265423244
-9.63591271109453,0.20444763271162122
-9.626562389553541,0.20480631276901004
-9.616110242110592,0.20516499282639886
-9.610223550004134,0.20552367288378767
-9.610223550004111,0.20588235294117646
-9.609209326557817,0.20624103299856528
-9.609209326557682,0.2065997130559541
-9.60525871007443,0.2069583931133429
-9.594517142880582,0.2073170731707317
-9.594517142880575,0.2076757532281205
-9.59451714288056,0.20803443328550933
-9.564869376221928,0.20839311334289815
-9.559269163012104,0.20875179340028693
-9.559268998028323,0.20911047345767575
-9.55433369232275,0.20946915351506457
-9.547323210450468,0.20982783357245338
-9.54726256078074,0.21018651362984217
-9.530955807222862,0.21054519368723099
-9.524304586024147,0.2109038737446198
-9.511565019855416,0.21126255380200862
-9.508812697172226,0.2116212338593974
-9.481600623215535,0.21197991391678622
-9.47893871110009,0.21233859397417504
-9.478938711100087,0.21269727403156385
-9.47568744333302,0.21305595408895264
-9.46892062535621,0.21341463414634146
-9.468830755334809,0.21377331420373027
-9.468746750142964,0.2141319942611191
-9.466781822230043,0.21449067431850788
-9.464313258001418,0.2148493543758967
-9.457121649812137,0.2152080344332855
-9.457121649812105,0.21556671449067433
-9.45334787346535,0.21592539454806312
-9.444077310476294,0.21628407460545193
-9.443102632863544,0.21664275466284075
-9.443102632863543,0.21700143472022956
-9.437885817667519,0.21736011477761835
-9.436485181789461,0.21771879483500717
-9.436485098871216,0.21807747489239598
-9.434053753479315,0.2184361549497848
-9.426431661111327,0.2187948350071736
-9.426431661111303,0.2191535150645624
-9.424826695307306,0.21951219512195122
-9.423405182851507,0.21987087517934004
-9.41932323459884,0.22022955523672882
-9.417113526428976,0.22058823529411764
-9.41711352642897,0.22094691535150646
-9.416131852673143,0.22130559540889527
-9.413588155062838,0.22166427546628406
-9.41258675678214,0.22202295552367288
-9.410290430594655,0.2223816355810617
-9.39686806921558,0.2227403156384505
-9.388980554194417,0.22309899569583932
-9.38898055419441,0.2234576757532281
-9.385524123927572,0.22381635581061693
-9.38025444034563,0.22417503586800575
-9.379538508950848,0.22453371592539456
-9.373880179185138,0.22489239598278335
-9.373677904743069,0.22525107604017217
-9.373677904743067,0.22560975609756098
-9.373677904743058,0.2259684361549498
-9.36571718213151,0.22632711621233859
-9.364443510544548,0.2266857962697274
-9.347985545824507,0.22704447632711622
-9.323720563835959,0.22740315638450503
-9.314258023689804,0.22776183644189382
-9.310419506119729,0.22812051649928264
-9.303471259349221,0.22847919655667145
-9.300872756774428,0.22883787661406027
-9.30087275677442,0.22919655667144906
-9.30087275677441,0.22955523672883787
-9.296407518233352,0.2299139167862267
-9.292309001565172,0.2302725968436155
-9.289287307605738,0.2306312769010043
-9.28421482716469,0.2309899569583931
-9.282767400692476,0.23134863701578193
-9.260259711904885,0.23170731707317074
-9.254273317139114,0.23206599713055953
-9.254273317139114,0.23242467718794835
-9.25370888053764,0.23278335724533716
-9.230627625704146,0.23314203730272598
-9.210679919935567,0.23350071736011477
-9.208500506117065,0.23385939741750358
-9.20850050602507,0.2342180774748924
-9.20815551787336,0.23457675753228122
-9.202008303898724,0.23493543758967
-9.202008301962566,0.23529411764705882
-9.198678744359247,0.23565279770444764
-9.196191127906099,0.23601147776183645
-9.193676957616756,0.23637015781922524
-9.188610746474545,0.23672883787661406
-9.18059560882623,0.23708751793400287
-9.176616191307769,0.2374461979913917
-9.170984644276833,0.23780487804878048
-9.159406998477273,0.2381635581061693
-9.159347800520115,0.2385222381635581
-9.158994002089864,0.23888091822094693
-9.15699403828886,0.2392395982783357
-9.155025959151633,0.23959827833572453
-9.154761893677437,0.23995695839311335
-9.148822546407859,0.24031563845050216
-9.148423068770494,0.24067431850789095
-9.14842306877049,0.24103299856527977
-9.145266640883401,0.24139167862266858
-9.144063168704525,0.2417503586800574
-9.144063168704522,0.24210903873744619
-9.1259148332628,0.242467718794835
-9.125914833262796,0.24282639885222382
-9.119039246697017,0.24318507890961263
-9.116474224986753,0.24354375896700142
-9.114527079612028,0.24390243902439024
-9.096206572694168,0.24426111908177905
-9.096206572694166,0.24461979913916787
-9.095503457877099,0.24497847919655666
-9.09220736492763,0.24533715925394547
-9.092156390300687,0.2456958393113343
-9.06690761886184,0.2460545193687231
-9.063642326306919,0.2464131994261119
-9.062742326665838,0.2467718794835007
-9.058853248474058,0.24713055954088953
-9.057368704490816,0.24748923959827834
-9.044432268602886,0.24784791965566713
-9.043181626364825,0.24820659971305595
-9.043181626364822,0.24856527977044476
-9.039474020875241,0.24892395982783358
-9.029980525810704,0.24928263988522237
-9.023318765169387,0.24964131994261118
-9.02296043271019,0.25
-9.021217879786018,0.2503586800573888
-9.018832989946668,0.25071736011477763
-9.014942912130985,0.25107604017216645
-9.013731663373317,0.25143472022955526
-9.013595766811697,0.251793400286944
-9.013486027021724,0.25215208034433284
-9.01200316807267,0.25251076040172166
-9.012003168072662,0.2528694404591105
-9.011788923360626,0.2532281205164993
-9.01172891673616,0.2535868005738881
-9.011686857975683,0.2539454806312769
-9.010923252304439,0.25430416068866574
-9.008734489403077,0.2546628407460545
-9.004790898883035,0.2550215208034433
-9.00134313001714,0.25538020086083213
-8.998767067720584,0.25573888091822095
-8.992869370797743,0.25609756097560976
-8.988001871754578,0.2564562410329986
-8.988001871754557,0.2568149210903874
-8.983841602237622,0.2571736011477762
-8.982363698769259,0.25753228120516497
-8.978474126666072,0.2578909612625538
-8.97626295137154,0.2582496413199426
-8.975648302843211,0.2586083213773314
-8.972181123669571,0.25896700143472023
-8.962333258519907,0.25932568149210905
-8.94678333412979,0.25968436154949787
-8.944597936202907,0.2600430416068867
-8.937205766977103,0.26040172166427544
-8.93466630513421,0.26076040172166426
-8.933614836947724,0.2611190817790531
-8.925599429577522,0.2614777618364419
-8.92513463789507,0.2618364418938307
-8.92513463789506,0.2621951219512195
-8.92383623915994,0.26255380200860834
-8.918534376819833,0.26291248206599716
-8.907047658088997,0.2632711621233859
-8.90298452537723,0.26362984218077473
-8.90272500940947,0.26398852223816355
-8.9027249920308,0.26434720229555236
-8.89417231773082,0.2647058823529412
-8.893257515299664,0.26506456241033
-8.891755823715616,0.2654232424677188
-8.89175582370272,0.26578192252510763
-8.89167320350911,0.2661406025824964
-8.88826358449748,0.2664992826398852
-8.888263582650175,0.266857962697274
-8.888246871189693,0.26721664275466284
-8.88679897708321,0.26757532281205165
-8.8829282084236,0.26793400286944047
-8.882928208423209,0.2682926829268293
-8.881789605104021,0.2686513629842181
-8.880228783776037,0.26901004304160686
-8.87909203035137,0.2693687230989957
-8.875706214945454,0.2697274031563845
-8.870380775764666,0.2700860832137733
-8.868016891960885,0.2704447632711621
-8.861194769788403,0.27080344332855094
-8.860086872652142,0.27116212338593976
-8.859243784080839,0.2715208034433286
-8.856919749983868,0.27187948350071733
-8.851449697683229,0.27223816355810615
-8.84978729851315,0.27259684361549497
-8.847311908468305,0.2729555236728838
-8.845799484981523,0.2733142037302726
-8.844577681744324,0.2736728837876614
-8.841221408030876,0.27403156384505023
-8.840297556448842,0.27439024390243905
-8.837256319810763,0.2747489239598278
-8.814996029397845,0.2751076040172166
-8.814996029397761,0.27546628407460544
-8.814996029396928,0.27582496413199425
-8.80424266131628,0.27618364418938307
-8.804128110922315,0.2765423242467719
-8.800302811205361,0.2769010043041607
-8.797605853136986,0.2772596843615495
-8.793073888384491,0.2776183644189383
-8.793073888384463,0.2779770444763271
-8.792700368001395,0.2783357245337159
-8.791872343648697,0.2786944045911047
-8.791872287536181,0.27905308464849354
-8.790502477128372,0.27941176470588236
-8.785798703420058,0.2797704447632712
-8.771939725415862,0.28012912482066
-8.771010343039698,0.2804878048780488
-8.77065856672342,0.28084648493543757
-8.76308714557646,0.2812051649928264
-8.758841487762368,0.2815638450502152
-8.75247830716982,0.281922525107604
-8.75070369542358,0.28228120516499283
-8.748859598195827,0.28263988522238165
-8.743599799743116,0.28299856527977046
-8.740723981442436,0.2833572453371593
-8.740723663542964,0.28371592539454804
-8.739531849564433,0.28407460545193686
-8.734020436963997,0.2844332855093257
-8.733554472748992,0.2847919655667145
-8.733482638014063,0.2851506456241033
-8.720595583494699,0.2855093256814921
-8.720478700634088,0.28586800573888094
-8.714135451411998,0.28622668579626975
-8.713907795715947,0.2865853658536585
-8.713651234365663,0.28694404591104733
-8.712537220728994,0.28730272596843615
-8.7121588235326,0.28766140602582496
-8.71097932712103,0.2880200860832138
-8.710978457544114,0.2883787661406026
-8.70988201283156,0.2887374461979914
-8.706280400250147,0.2890961262553802
-8.705374070917083,0.289454806312769
-8.704181552619023,0.2898134863701578
-8.703797726882181,0.2901721664275466
-8.700029957518165,0.29053084648493543
-8.699015913013199,0.29088952654232425
-8.694537494929506,0.29124820659971307
-8.688866007733465,0.2916068866571019
-8.683015277933864,0.2919655667144907
-8.682457458375477,0.29232424677187946
-8.682277541115733,0.2926829268292683
-8.682277541115731,0.2930416068866571
-8.680635002938411,0.2934002869440459
-8.680633605784909,0.2937589670014347
-8.67434777797628,0.29411764705882354
-8.673953339012659,0.29447632711621236
-8.673953339012657,0.29483500717360117
-8.67343278595039,0.29519368723098993
-8.672836006270517,0.29555236728837875
-8.662408960369657,0.29591104734576756
-8.658633552669643,0.2962697274031564
-8.652634252483558,0.2966284074605452
-8.652634252483551,0.296987087517934
-8.652634252483546,0.29734576757532283
-8.650073372450926,0.29770444763271164
-8.647160056610884,0.2980631276901004
-8.646831311705437,0.2984218077474892
-8.630830516760591,0.29878048780487804
-8.630520619186619,0.29913916786226685
-8.623914739768285,0.29949784791965567
-8.613707271125474,0.2998565279770445
-8.604115565909439,0.3002152080344333
-8.602671082801656,0.3005738880918221
-8.595511415582637,0.3009325681492109
-8.59551122980216,0.3012912482065997
-8.587384104387546,0.3016499282639885
-8.585606509262172,0.3020086083213773
-8.585456560865886,0.30236728837876614
-8.58466721109619,0.30272596843615496
-8.583035594631093,0.3030846484935438
-8.582991041988235,0.3034433285509326
-8.58036883619253,0.30380200860832135
-8.57642848708554,0.30416068866571017
-8.57344423028961,0.304519368723099
-8.572108351680116,0.3048780487804878
-8.572108351669703,0.3052367288378766
-8.571812563293708,0.30559540889526543
-8.557435353667094,0.30595408895265425
-8.557056081299526,0.30631276901004306
-8.557056081297965,0.3066714490674319
-8.556673290233078,0.30703012912482064
-8.556673290232949,0.30738880918220945
-8.545984419214077,0.30774748923959827
-8.542766384759052,0.3081061692969871
-8.541932915673147,0.3084648493543759
-8.541704422743113,0.3088235294117647
-8.537835926500918,0.30918220946915353
-8.537835926500913,0.30954088952654235
-8.535044177256271,0.3098995695839311
-8.527585515835836,0.3102582496413199
-8.523991688614181,0.31061692969870874
-8.523989054538864,0.31097560975609756
-8.52099773762057,0.3113342898134864
-8.518915879632372,0.3116929698708752
-8.518486627839993,0.312051649928264
-8.51608981300342,0.3124103299856528
-8.516089705526543,0.3127690100430416
-8.510956131392245,0.3131276901004304
-8.503320222871691,0.3134863701578192
-8.503320222871684,0.31384505021520803
-8.502546795356782,0.31420373027259685
-8.498859822619684,0.31456241032998566
-8.498605005692442,0.3149210903873745
-8.498358465924689,0.3152797704447633
-8.498358465924264,0.31563845050215206
-8.495182299588011,0.3159971305595409
-8.494881067785194,0.3163558106169297
-8.490661112738259,0.3167144906743185
-8.485623257568793,0.3170731707317073
-8.484793599852807,0.31743185078909614
-8.484597616119604,0.31779053084648495
-8.48416924856917,0.31814921090387377
-8.484077777471159,0.31850789096126253
-8.483232350434575,0.31886657101865135
-8.478164248017851,0.31922525107604016
-8.478164243080494,0.319583931133429
-8.466043342296697,0.3199426111908178
-8.466043342296693,0.3203012912482066
-8.465123045541999,0.3206599713055954
-8.465123045541993,0.32101865136298424
-8.462749366188405,0.321377331420373
-8.460415478849512,0.3217360114777618
-8.456968117783992,0.32209469153515063
-8.455295184072952,0.32245337159253945
-8.455182155733244,0.32281205164992827
-8.443012709014866,0.3231707317073171
-8.441417737624032,0.3235294117647059
-8.441273867708254,0.3238880918220947
-8.44127386770824,0.3242467718794835
-8.44127386770824,0.3246054519368723
-8.438103310800166,0.3249641319942611
-8.42370752621786,0.3253228120516499
-8.423707526217855,0.32568149210903874
-8.419938872899706,0.32604017216642756
-8.419705393182468,0.32639885222381637
-8.417480263014577,0.3267575322812052
-8.417480263014575,0.32711621233859395
-8.414249215497751,0.32747489239598276
-8.404704663968744,0.3278335724533716
-8.403592528286241,0.3281922525107604
-8.401870017449678,0.3285509325681492
-8.401464748301906,0.32890961262553803
-8.39864574389275,0.32926829268292684
-8.395337170228162,0.32962697274031566
-8.39029880266337,0.3299856527977044
-8.389434970498094,0.33034433285509324
-8.381060035466895,0.33070301291248205
-8.38106003546689,0.33106169296987087
-8.370988514429685,0.3314203730272597
-8.366226601909265,0.3317790530846485
-8.366226601909258,0.3321377331420373
-8.36027961230979,0.33249641319942613
-8.360279612309775,0.3328550932568149
-8.355909238533282,0.3332137733142037
-8.355842974378977,0.3335724533715925
-8.348484157479216,0.33393113342898134
-8.347703030183036,0.33428981348637016
-8.344583779182118,0.334648493543759
-8.343701137185269,0.3350071736011478
-8.340861444133902,0.3353658536585366
-8.339042116132942,0.3357245337159254
-8.339042116132925,0.3360832137733142
-8.336426064089824,0.336441893830703
-8.33505379070218,0.3368005738880918
-8.331273401080145,0.33715925394548063
-8.32670950497859,0.33751793400286945
-8.323883626824928,0.33787661406025826
-8.323160475817676,0.3382352941176471
-8.31798635009294,0.3385939741750359
-8.316803738430849,0.33895265423242465
-8.313115252401127,0.33931133428981347
-8.308870583248865,0.3396700143472023
-8.306788208150314,0.3400286944045911
-8.306788208150309,0.3403873744619799
-8.306138313752772,0.34074605451936874
-8.306138313752772,0.34110473457675755
-8.305079651846054,0.34146341463414637
-8.300756749806105,0.3418220946915351
-8.296342423403274,0.34218077474892394
-8.292213662057465,0.34253945480631276
-8.292213646030905,0.3428981348637016
-8.284633754290297,0.3432568149210904
-8.2799972259495,0.3436154949784792
-8.273610019270949,0.343974175035868
-8.272748275439794,0.34433285509325684
-8.269764469857517,0.3446915351506456
-8.264288333237399,0.3450502152080344
-8.261147340807387,0.34540889526542323
-8.260680301270652,0.34576757532281205
-8.250743246012174,0.34612625538020086
-8.244769340790787,0.3464849354375897
-8.244317921298872,0.3468436154949785
-8.23431914890321,0.3472022955523673
-8.23431914890321,0.3475609756097561
-8.230569176243824,0.3479196556671449
-8.227187948465938,0.3482783357245337
-8.22181403033906,0.3486370157819225
-8.221598670045779,0.34899569583931134
-8.21981160333845,0.34935437589670015
-8.219811603338435,0.34971305595408897
-8.218363145275191,0.3500717360114778
-8.204221303353057,0.35043041606886655
-8.204221303353052,0.35078909612625536
-8.202579937890839,0.3511477761836442
-8.198904112271492,0.351506456241033
-8.193548000139504,0.3518651362984218
-8.190359394820158,0.3522238163558106
-8.190359394820154,0.35258249641319944
-8.189921321058717,0.35294117647058826
-8.186382701696255,0.353299856527977
-8.180370254577518,0.35365853658536583
-8.17899384508261,0.35401721664275465
-8.17098737160665,0.35437589670014347
-8.170987371606643,0.3547345767575323
-8.168093651399925,0.3550932568149211
-8.167415089446363,0.3554519368723099
-8.161381071435494,0.35581061692969873
-8.1613807754176,0.3561692969870875
-8.161380775417584,0.3565279770444763
-8.158805098926782,0.3568866571018651
-8.158805098926777,0.35724533715925394
-8.157905234215262,0.35760401721664276
-8.155844583746537,0.35796269727403157
-8.15280504508956,0.3583213773314204
-8.152805045089556,0.3586800573888092
-8.151864816067409,0.35903873744619796
-8.140595447306895,0.3593974175035868
-8.140084519938258,0.3597560975609756
-8.137964696874304,0.3601147776183644
-8.1379646968743,0.36047345767575323
-8.134510996762726,0.36083213773314204
-8.133319207874917,0.36119081779053086
-8.133174823445875,0.3615494978479197
-8.13317482344585,0.3619081779053085
-8.13210634830215,0.36226685796269725
-8.128154140856125,0.36262553802008607
-8.121513787888466,0.3629842180774749
-8.1127606082209,0.3633428981348637
-8.11276060822089,0.3637015781922525
-8.109633751917926,0.36406025824964133
-8.109485827296913,0.36441893830703015
-8.105168601700358,0.36477761836441897
-8.10349181155527,0.3651362984218077
-8.103491811555264,0.36549497847919654
-8.102268076265585,0.36585365853658536
-8.09950086491348,0.3662123385939742
-8.094423853927664,0.366571018651363
-8.094423853927658,0.3669296987087518
-8.094423853927655,0.3672883787661406
-8.091210424461272,0.36764705882352944
-8.091210424370406,0.3680057388809182
-8.086287329968176,0.368364418938307
-8.086275585753686,0.36872309899569583
-8.080953207285843,0.36908177905308465
-8.078997609650957,0.36944045911047346
-8.07244255924836,0.3697991391678623
-8.069548976660077,0.3701578192252511
-8.068889973923316,0.3705164992826399
-8.067658495057657,0.37087517934002867
-8.065661022615705,0.3712338593974175
-8.06466641411418,0.3715925394548063
-8.064666414114178,0.3719512195121951
-8.057670450691276,0.37230989956958394
-8.057456004256307,0.37266857962697275
-8.056555479286363,0.37302725968436157
-8.051777228531517,0.3733859397417504
-8.043385117805697,0.37374461979913914
-8.042608010452598,0.37410329985652796
-8.034382161628853,0.3744619799139168
-8.032265524299897,0.3748206599713056
-8.03226552429989,0.3751793400286944
-8.023831705032974,0.3755380200860832
-8.023831705032963,0.37589670014347204
-8.019740069876388,0.37625538020086086
-8.019740069876384,0.3766140602582496
-8.015727362268159,0.37697274031563843
-8.012963901862681,0.37733142037302725
-7.997812437714907,0.37769010043041606
-7.99772790844705,0.3780487804878049
-7.994050214439353,0.3784074605451937
-7.993169023831261,0.3787661406025825
-7.991923299763356,0.37912482065997133
-7.986612531303974,0.3794835007173601
-7.984663075900185,0.3798421807747489
-7.979928808748988,0.3802008608321377
-7.979724807811898,0.38055954088952654
-7.968736908079635,0.38091822094691535
-7.968694619506351,0.38127690100430417
-7.963413061574862,0.381635581061693
-7.9634130615728855,0.3819942611190818
-7.954199588488176,0.38235294117647056
-7.953749962746104,0.3827116212338594
-7.953127571841963,0.3830703012912482
-7.9529392315263525,0.383428981348637
-7.952557933933672,0.3837876614060258
-7.950991869552466,0.38414634146341464
-7.949428744271314,0.38450502152080346
-7.946255399901365,0.3848637015781923
-7.9414786413245455,0.38522238163558103
-7.938506963664256,0.38558106169296985
-7.932535131262122,0.38593974175035867
-7.930455355510215,0.3862984218077475
-7.930455355510205,0.3866571018651363
-7.930359715314213,0.3870157819225251
-7.927191661662011,0.38737446197991393
-7.927191661662006,0.38773314203730275
-7.921606037302903,0.3880918220946915
-7.9216060371291634,0.3884505021520803
-7.916035396984239,0.38880918220946914
-7.915854264257218,0.38916786226685796
-7.907882358235021,0.38952654232424677
-7.907882358235002,0.3898852223816356
-7.903419183608303,0.3902439024390244
-7.896433622488718,0.3906025824964132
-7.89643362026167,0.39096126255380204
-7.89336333496515,0.3913199426111908
-7.890575176962909,0.3916786226685796
-7.890050675534865,0.39203730272596843
-7.887599159693239,0.39239598278335724
-7.8869889579878505,0.39275466284074606
-7.878581911470242,0.3931133428981349
-7.876114500276267,0.3934720229555237
-7.87333478105376,0.3938307030129125
-7.872634482683489,0.39418938307030127
-7.872634482683485,0.3945480631276901
-7.868061899320914,0.3949067431850789
-7.864615722680835,0.3952654232424677
-7.861260025226857,0.39562410329985653
-7.859296542398324,0.39598278335724535
-7.855546382602994,0.39634146341463417
-7.855546382602993,0.396700143472023
-7.854807746524653,0.39705882352941174
-7.847372900018846,0.39741750358680056
-7.846560034381439,0.3977761836441894
-7.836684979053144,0.3981348637015782
-7.832910295050744,0.398493543758967
-7.829956416354873,0.3988522238163558
-7.829467568554463,0.39921090387374464
-7.824798919168019,0.39956958393113345
-7.818641325929817,0.3999282639885222
-7.8154039840377205,0.40028694404591103
-7.814978813767234,0.40064562410329985
-7.8103091498118316,0.40100430416068866
-7.810309149811827,0.4013629842180775
-7.803044274197383,0.4017216642754663
-7.7871060353634505,0.4020803443328551
-7.785780900730069,0.4024390243902439
-7.785289430052285,0.4027977044476327
-7.785289362234845,0.4031563845050215
-7.784097224849,0.4035150645624103
-7.784078751351623,0.40387374461979914
-7.77736012992429,0.40423242467718795
-7.773786121034589,0.40459110473457677
-7.7721802116051535,0.4049497847919656
-7.770561064252163,0.4053084648493544
-7.76900093923375,0.40566714490674316
-7.766315232771936,0.406025824964132
-7.761764085735918,0.4063845050215208
-7.760990798532478,0.4067431850789096
-7.760346566809034,0.4071018651362984
-7.758901117186645,0.40746054519368724
-7.75890111718664,0.40781922525107606
-7.750270052575601,0.4081779053084649
-7.7426170964216725,0.40853658536585363
-7.7412320443387115,0.40889526542324245
-7.7403641406493255,0.40925394548063126
-7.7371130963429335,0.4096126255380201
-7.736724372220206,0.4099713055954089
-7.736724372220204,0.4103299856527977
-7.735764418652732,0.41068866571018653
-7.735093410392967,0.41104734576757535
-7.731488597895265,0.4114060258249641
-7.730367977958412,0.4117647058823529
-7.730367759257014,0.41212338593974174
-7.72979039505378,0.41248206599713055
-7.7289335941548885,0.41284074605451937
-7.7278116119964295,0.4131994261119082
-7.727811611996428,0.413558106169297
-7.726512122973333,0.4139167862266858
-7.726512122973326,0.4142754662840746
-7.7264586964066755,0.4146341463414634
-7.726242188389808,0.4149928263988522
-7.725279000327984,0.415351506456241
-7.723785911305297,0.41571018651362984
-7.723408351891268,0.41606886657101866
-7.723116717973861,0.4164275466284075
-7.722766308076182,0.4167862266857963
-7.722739319741707,0.4171449067431851
-7.7224019789984,0.41750358680057387
-7.714903246119226,0.4178622668579627
-7.714903245940481,0.4182209469153515
-7.714348004664612,0.4185796269727403
-7.713686797056429,0.41893830703012913
-7.70890978539951,0.41929698708751795
-7.708909785399504,0.41965566714490676
-7.704527714186842,0.4200143472022956
-7.699701871373504,0.42037302725968434
-7.698367182721151,0.42073170731707316
-7.69273442779307,0.42109038737446197
-7.690666051083407,0.4214490674318508
-7.6902607819474085,0.4218077474892396
-7.689176988988722,0.4221664275466284
-7.688158605915186,0.42252510760401724
-7.68451010049408,0.42288378766140605
-7.6798997658412995,0.4232424677187948
-7.67851633367206,0.42360114777618363
-7.678516333672058,0.42395982783357244
-7.6785163336720546,0.42431850789096126
-7.677730653046961,0.4246771879483501
-7.676768648139009,0.4250358680057389
-7.668945556474958,0.4253945480631277
-7.665493496771046,0.4257532281205165
-7.665405300482437,0.4261119081779053
-7.6630126452025635,0.4264705882352941
-7.659630973758748,0.4268292682926829
-7.657455895702117,0.42718794835007173
-7.650946080715393,0.42754662840746055
-7.639637785604542,0.42790530846484937
-7.637371252876754,0.4282639885222382
-7.637047941529374,0.428622668579627
-7.631945557207515,0.42898134863701576
-7.6247885080483515,0.4293400286944046
-7.624547379463303,0.4296987087517934
-7.623347670141266,0.4300573888091822
-7.623347670141262,0.430416068866571
-7.609580281964348,0.43077474892395984
-7.609470726505955,0.43113342898134865
-7.602545011619548,0.43149210903873747
-7.5953756279624525,0.43185078909612623
-7.582408419869092,0.43220946915351505
-7.567576364134308,0.43256814921090386
-7.567576354060602,0.4329268292682927
-7.5670677664679475,0.4332855093256815
-7.5669616305766025,0.4336441893830703
-7.5485420844970985,0.4340028694404591
-7.537294072018551,0.43436154949784794
-7.534558175219786,0.4347202295552367
-7.534558175219782,0.4350789096126255
-7.525061212687965,0.43543758967001434
-7.522277201720876,0.43579626972740315
-7.52227720168233,0.43615494978479197
-7.5209751088312355,0.4365136298421808
-7.5175760318371605,0.4368723098995696
-7.510351166273613,0.4372309899569584
-7.50861991206164,0.4375896700143472
-7.506694721531288,0.437948350071736
-7.506694721531274,0.4383070301291248
-7.505469681176284,0.4386657101865136
-7.495677954236382,0.43902439024390244
-7.487597227847531,0.43938307030129126
-7.48653544603473,0.4397417503586801
-7.4865354460347255,0.4401004304160689
-7.480822829840833,0.44045911047345765
-7.47904817104171,0.44081779053084647
-7.474927748906325,0.4411764705882353
-7.465349096506609,0.4415351506456241
-7.465349096506602,0.4418938307030129
-7.461032439732713,0.44225251076040173
-7.45905986998936,0.44261119081779055
-7.45703737830118,0.44296987087517936
-7.454449065869795,0.4433285509325681
-7.453241477259619,0.44368723098995694
-7.451603600126456,0.44404591104734575
-7.447936203607748,0.44440459110473457
-7.4465901492123425,0.4447632711621234
-7.44620342429656,0.4451219512195122
-7.445641456200013,0.445480631276901
-7.441875406108029,0.44583931133428983
-7.440517790861077,0.44619799139167865
-7.440492741830832,0.4465566714490674
-7.440037505341684,0.4469153515064562
-7.44003750533703,0.44727403156384504
-7.440037505335576,0.44763271162123386
-7.435519399372684,0.4479913916786227
-7.433117836722869,0.4483500717360115
-7.431987011840295,0.4487087517934003
-7.431217038117421,0.4490674318507891
-7.428736417760744,0.4494261119081779
-7.427869226462464,0.4497847919655667
-7.427249613626539,0.4501434720229555
-7.426319215410544,0.45050215208034433
-7.425550118430584,0.45086083213773315
-7.423336424396878,0.45121951219512196
-7.423084546900822,0.4515781922525108
-7.421730058555528,0.4519368723098996
-7.421604805441323,0.45229555236728836
-7.420005742628102,0.45265423242467717
-7.420005742628101,0.453012912482066
-7.416498507044687,0.4533715925394548
-7.413423986446054,0.4537302725968436
-7.412910442937772,0.45408895265423244
-7.412764322514048,0.45444763271162125
-7.410305655830808,0.45480631276901007
-7.40866579450749,0.45516499282639883
-7.408447703363963,0.45552367288378764
-7.4084477033639615,0.45588235294117646
-7.408377401051295,0.4562410329985653
-7.4078617533200966,0.4565997130559541
-7.406800227419783,0.4569583931133429
-7.4051884978339135,0.4573170731707317
-7.4045669671048415,0.45767575322812054
-7.4045669671048255,0.4580344332855093
-7.403879733258108,0.4583931133428981
-7.403531871948497,0.45875179340028693
-7.401255318304967,0.45911047345767575
-7.392022754348118,0.45946915351506457
-7.392022754348111,0.4598278335724534
-7.390177685623219,0.4601865136298422
-7.390177685623214,0.460545193687231
-7.3899708182853505,0.4609038737446198
-7.389970818285349,0.4612625538020086
-7.38931706909007,0.4616212338593974
-7.3865922624361575,0.4619799139167862
-7.381803926396117,0.46233859397417504
-7.377754960414232,0.46269727403156385
-7.375961208867331,0.46305595408895267
-7.369644116160594,0.4634146341463415
-7.36854648688593,0.46377331420373025
-7.3656477459968634,0.46413199426111906
-7.365640575004456,0.4644906743185079
-7.350416526032568,0.4648493543758967
-7.346330205026815,0.4652080344332855
-7.345499229365952,0.4655667144906743
-7.342847574792106,0.46592539454806314
-7.342070854594714,0.46628407460545196
-7.334872352212479,0.4666427546628407
-7.3310241416885535,0.46700143472022954
-7.330620427695405,0.46736011477761835
-7.329025521312999,0.46771879483500717
-7.328746063982699,0.468077474892396
-7.324248713132666,0.4684361549497848
-7.322328187505469,0.4687948350071736
-7.321624782947923,0.46915351506456243
-7.3216247829479135,0.4695121951219512
-7.318593351942929,0.46987087517934
-7.31831597881763,0.4702295552367288
-7.316722192692111,0.47058823529411764
-7.316722192692107,0.47094691535150646
-7.3167221926920964,0.4713055954088953
-7.316539181265587,0.4716642754662841
-7.313791023452447,0.4720229555236729
-7.313077784694126,0.4723816355810617
-7.3119067684602195,0.4727403156384505
-7.311191441152102,0.4730989956958393
-7.3100791170271755,0.4734576757532281
-7.308145095109939,0.47381635581061693
-7.30814509510993,0.47417503586800575
-7.308145095109921,0.47453371592539456
-7.307440635574757,0.4748923959827834
-7.307440635518492,0.4752510760401722
-7.307331187818404,0.47560975609756095
-7.307331187818384,0.47596843615494977
-7.306630788869514,0.4763271162123386
-7.30459054513885,0.4766857962697274
-7.30380247637456,0.4770444763271162
-7.30380247637455,0.47740315638450503
-7.303457701669548,0.47776183644189385
-7.302671947937087,0.47812051649928267
-7.2991250396729965,0.4784791965566714
-7.2977383016942845,0.47883787661406024
-7.297738293921971,0.47919655667144906
-7.29554996692203,0.4795552367288379
-7.291483113278019,0.4799139167862267
-7.2901563443392225,0.4802725968436155
-7.287962787422314,0.4806312769010043
-7.280145082693999,0.48098995695839314
-7.280075812550758,0.4813486370157819
-7.278112594563,0.4817073170731707
-7.275614373464898,0.48206599713055953
-7.275614373464893,0.48242467718794835
-7.269887242998681,0.48278335724533716
-7.268219482599925,0.483142037302726
-7.266498921032587,0.4835007173601148
-7.265772838810181,0.4838593974175036
-7.265165891258582,0.48421807747489237
-7.26516589125857,0.4845767575322812
-7.263710506975257,0.48493543758967
-7.252775263325018,0.4852941176470588
-7.242485699102747,0.48565279770444764
-7.242485699102745,0.48601147776183645
-7.242052408804884,0.48637015781922527
-7.242052392065396,0.4867288378766141
-7.230295535000875,0.48708751793400284
-7.230000714337992,0.48744619799139166
-7.228441607628239,0.4878048780487805
-7.226902596765253,0.4881635581061693
-7.226902596765248,0.4885222381635581
-7.226902596765247,0.4888809182209469
-7.217865151009366,0.48923959827833574
-7.216846368235272,0.48959827833572456
-7.216846368235263,0.4899569583931133
-7.216837188308047,0.49031563845050213
-7.21472671458681,0.49067431850789095
-7.214726714586801,0.49103299856527977
-7.21449182058858,0.4913916786226686
-7.214275783698547,0.4917503586800574
-7.214202088463637,0.4921090387374462
-7.211665182684232,0.49246771879483503
-7.206980349613002,0.4928263988522238
-7.204345956080536,0.4931850789096126
-7.204340233862727,0.4935437589670014
-7.199544149489617,0.49390243902439024
-7.19919419220448,0.49426111908177905
-7.194113034636446,0.49461979913916787
-7.191247808515949,0.4949784791965567
-7.191247778837927,0.4953371592539455
-7.191247777060979,0.49569583931133426
-7.189585009256965,0.4960545193687231
-7.189381773540369,0.4964131994261119
-7.187729425207682,0.4967718794835007
-7.182265956605974,0.4971305595408895
-7.179529331185318,0.49748923959827834
-7.177305168782507,0.49784791965566716
-7.175596476388392,0.498206599713056
-7.174780627651724,0.49856527977044474
-7.174780558935112,0.49892395982783355
-7.173205310094599,0.49928263988522237
-7.171248689639957,0.4996413199426112
-7.150418812727003,0.5
-7.146064000349741,0.5003586800573888
-7.14561496433734,0.5007173601147776
-7.145614964337334,0.5010760401721664
-7.143092232941636,0.5014347202295553
-7.13718889962384,0.5017934002869441
-7.136330426921821,0.5021520803443329
-7.136330426919504,0.5025107604017217
-7.136330426917574,0.5028694404591105
-7.135877540920735,0.5032281205164992
-7.125345904886891,0.503586800573888
-7.121794507987135,0.5039454806312769
-7.110920391213521,0.5043041606886657
-7.106361360733116,0.5046628407460545
-7.105072549757484,0.5050215208034433
-7.093366579700292,0.5053802008608321
-7.091105439800413,0.505738880918221
-7.08538120701201,0.5060975609756098
-7.075886195611009,0.5064562410329986
-7.071351496545342,0.5068149210903874
-7.068015365196168,0.5071736011477762
-7.068015365196157,0.507532281205165
-7.065194153131706,0.5078909612625538
-7.061651275254341,0.5082496413199427
-7.058244923188109,0.5086083213773315
-7.056538786677572,0.5089670014347202
-7.051224496890027,0.509325681492109
-7.047130949454638,0.5096843615494978
-7.047130949454637,0.5100430416068866
-7.047130949454631,0.5104017216642754
-7.047029572922335,0.5107604017216643
-7.042865393566935,0.5111190817790531
-7.036097008156118,0.5114777618364419
-7.032213671805357,0.5118364418938307
-7.028970719502661,0.5121951219512195
-7.028970719502656,0.5125538020086083
-7.025413577535826,0.5129124820659972
-7.022061794054884,0.513271162123386
-7.018685545783556,0.5136298421807748
-7.018682842076433,0.5139885222381636
-7.013416931608142,0.5143472022955524
-7.011953201868557,0.5147058823529411
-7.011953201868552,0.5150645624103299
-7.006583225577836,0.5154232424677188
-7.001520444258703,0.5157819225251076
-7.0015204442586985,0.5161406025824964
-6.995903227933922,0.5164992826398852
-6.9948958585064585,0.516857962697274
-6.991186305485058,0.5172166427546628
-6.983100339573176,0.5175753228120517
-6.974311159010909,0.5179340028694405
-6.972571417824452,0.5182926829268293
-6.972393837080833,0.5186513629842181
-6.969963637303397,0.5190100430416069
-6.9675872687305045,0.5193687230989957
-6.964743581481017,0.5197274031563845
-6.961256032251614,0.5200860832137734
-6.960812518420311,0.5204447632711621
-6.9608125184203065,0.5208034433285509
-6.956422353084497,0.5211621233859397
-6.950290916777435,0.5215208034433285
-6.949256798302602,0.5218794835007173
-6.947277647819287,0.5222381635581061
-6.940861126295959,0.522596843615495
-6.936360855537777,0.5229555236728838
-6.933749380783818,0.5233142037302726
-6.927539152192459,0.5236728837876614
-6.918278150459914,0.5240315638450502
-6.917003428193419,0.524390243902439
-6.9160881056371775,0.5247489239598279
-6.916088105304858,0.5251076040172167
-6.914151976399758,0.5254662840746055
-6.913963016162656,0.5258249641319943
-6.913958565469245,0.526183644189383
-6.912869913210377,0.5265423242467718
-6.9128699132103675,0.5269010043041606
-6.9104590590558725,0.5272596843615495
-6.905367627256727,0.5276183644189383
-6.903640544146752,0.5279770444763271
-6.901830391269571,0.5283357245337159
-6.900396681688085,0.5286944045911047
-6.9001160246733,0.5290530846484935
-6.900116023286363,0.5294117647058824
-6.8973038449912085,0.5297704447632712
-6.8973038449912085,0.53012912482066
-6.896727474524955,0.5304878048780488
-6.8967274742798805,0.5308464849354376
-6.895695992447143,0.5312051649928264
-6.8915755317973,0.5315638450502153
-6.890147179923947,0.5319225251076041
-6.889677580211139,0.5322812051649928
-6.889632643236213,0.5326398852223816
-6.884384422469932,0.5329985652797704
-6.88122528585355,0.5333572453371592
-6.880356284460267,0.533715925394548
-6.880356151373534,0.5340746054519369
-6.874687128185173,0.5344332855093257
-6.872875776274061,0.5347919655667145
-6.870883534679236,0.5351506456241033
-6.8707774786762945,0.5355093256814921
-6.870439163961626,0.5358680057388809
-6.869876533311822,0.5362266857962698
-6.868748250202943,0.5365853658536586
-6.862886389801767,0.5369440459110474
-6.858022302792575,0.5373027259684362
-6.8578281609099285,0.537661406025825
-6.8577265748247385,0.5380200860832137
-6.857677163283218,0.5383787661406025
-6.856674765721624,0.5387374461979914
-6.856502459161826,0.5390961262553802
-6.856139978934987,0.539454806312769
-6.855982852845614,0.5398134863701578
-6.855640534726733,0.5401721664275466
-6.855621234484508,0.5405308464849354
-6.855621234484502,0.5408895265423243
-6.855473006901386,0.5412482065997131
-6.850282415430496,0.5416068866571019
-6.847850712875729,0.5419655667144907
-6.841651073491328,0.5423242467718795
-6.840714115255453,0.5426829268292683
-6.8280590783877075,0.5430416068866571
-6.828059078380707,0.543400286944046
-6.826638285558314,0.5437589670014347
-6.823642067968563,0.5441176470588235
-6.817940106628205,0.5444763271162123
-6.817704545381258,0.5448350071736011
-6.799951669345546,0.5451936872309899
-6.796043015027859,0.5455523672883787
-6.794003198397028,0.5459110473457676
-6.7931350398710455,0.5462697274031564
-6.790930390932812,0.5466284074605452
-6.7857919430024625,0.546987087517934
-6.783942537381298,0.5473457675753228
-6.780779852589515,0.5477044476327116
-6.776792132006552,0.5480631276901005
-6.776791406256929,0.5484218077474893
-6.77406825980307,0.5487804878048781
-6.772471531788138,0.5491391678622669
-6.766547850083685,0.5494978479196556
-6.7665373546029866,0.5498565279770444
-6.764233065498745,0.5502152080344332
-6.76147796230584,0.5505738880918221
-6.760325819729374,0.5509325681492109
-6.759753760450601,0.5512912482065997
-6.7579831707585205,0.5516499282639885
-6.750296371294991,0.5520086083213773
-6.750296371292873,0.5523672883787661
-6.742179198858052,0.552725968436155
-6.736957251682379,0.5530846484935438
-6.732701845166431,0.5534433285509326
-6.732701843921604,0.5538020086083214
-6.732189953744318,0.5541606886657102
-6.731606558427208,0.554519368723099
-6.731606558414853,0.5548780487804879
-6.731606558409895,0.5552367288378766
-6.727723806018411,0.5555954088952654
-6.7235478503261,0.5559540889526542
-6.709348214311029,0.556312769010043
-6.7082258837919255,0.5566714490674318
-6.707873802211804,0.5570301291248206
-6.707873802211799,0.5573888091822095
-6.706889091355462,0.5577474892395983
-6.70688909135544,0.5581061692969871
-6.704651030754548,0.5584648493543759
-6.704505871161715,0.5588235294117647
-6.699452778871763,0.5591822094691535
-6.697737503947726,0.5595408895265424
-6.697737503947604,0.5598995695839312
-6.69687229527609,0.56025824964132
-6.696872295276086,0.5606169296987088
-6.6968722952760835,0.5609756097560976
-6.6839120106864,0.5613342898134863
-6.679155899029327,0.5616929698708751
-6.678512358395926,0.562051649928264
-6.677696619871158,0.5624103299856528
-6.677696428572187,0.5627690100430416
-6.677693597409294,0.5631276901004304
-6.676787008916935,0.5634863701578192
-6.676787008916926,0.563845050215208
-6.676282258945642,0.5642037302725968
-6.675267919344341,0.5645624103299857
-6.657416534185389,0.5649210903873745
-6.654585467220805,0.5652797704447633
-6.633958679653056,0.5656384505021521
-6.63152263387612,0.5659971305595409
-6.631481950244467,0.5663558106169297
-6.63141322612584,0.5667144906743186
-6.630268329949784,0.5670731707317073
-6.630268327783884,0.5674318507890961
-6.629232847097777,0.5677905308464849
-6.629232847097773,0.5681492109038737
-6.629137988679895,0.5685078909612625
-6.621890888102801,0.5688665710186513
-6.614899465291207,0.5692252510760402
-6.6148994652912005,0.569583931133429
-6.614899465291193,0.5699426111908178
-6.613822877807799,0.5703012912482066
-6.613368780376403,0.5706599713055954
-6.608595106353432,0.5710186513629842
-6.60859510150191,0.5713773314203731
-6.60370871208249,0.5717360114777619
-6.600231936075825,0.5720946915351507
-6.600231935181924,0.5724533715925395
-6.6002319266883385,0.5728120516499282
-6.5961316491636035,0.573170731707317
-6.593681059515866,0.5735294117647058
-6.584913646085168,0.5738880918220947
-6.562488901343111,0.5742467718794835
-6.555264765693801,0.5746054519368723
-6.5476782218871845,0.5749641319942611
-6.547663830886248,0.5753228120516499
-6.5468461645255545,0.5756814921090387
-6.543221581727167,0.5760401721664276
-6.541851599577453,0.5763988522238164
-6.541792300985197,0.5767575322812052
-6.537153808864547,0.577116212338594
-6.532629011536126,0.5774748923959828
-6.531599892768105,0.5778335724533716
-6.531132404830394,0.5781922525107605
-6.529412170706614,0.5785509325681492
-6.51865530083324,0.578909612625538
-6.51611226419541,0.5792682926829268
-6.515260980276074,0.5796269727403156
-6.5130334905580245,0.5799856527977044
-6.513032580887132,0.5803443328550932
-6.513032580887132,0.580703012912482
-6.513025269971012,0.5810616929698709
-6.493306007177433,0.5814203730272597
-6.4933059973365355,0.5817790530846485
-6.490868959298237,0.5821377331420373
-6.490086494304289,0.5824964131994261
-6.485466048851256,0.582855093256815
-6.485310352183624,0.5832137733142038
-6.485310352183622,0.5835724533715926
-6.483971070675322,0.5839311334289814
-6.481364266827424,0.5842898134863702
-6.481121064276121,0.5846484935437589
-6.480854433405103,0.5850071736011477
-6.47751905760752,0.5853658536585366
-6.477048252797491,0.5857245337159254
-6.474607755853215,0.5860832137733142
-6.474607755853207,0.586441893830703
-6.473001031105322,0.5868005738880918
-6.472274253793673,0.5871592539454806
-6.4641837343730275,0.5875179340028694
-6.463955264758811,0.5878766140602583
-6.459017879954505,0.5882352941176471
-6.459017879954497,0.5885939741750359
-6.458265564147803,0.5889526542324247
-6.458265564147803,0.5893113342898135
-6.457859582405877,0.5896700143472023
-6.449361490149858,0.5900286944045912
-6.44486535809477,0.5903873744619799
-6.4443720860220015,0.5907460545193687
-6.444372086022,0.5911047345767575
-6.4443720860219855,0.5914634146341463
-6.439005495996194,0.5918220946915351
-6.437984819548367,0.5921807747489239
-6.429441729286968,0.5925394548063128
-6.428086590220058,0.5928981348637016
-6.421461458455845,0.5932568149210904
-6.4214614584558385,0.5936154949784792
-6.4197788983690085,0.593974175035868
-6.410890569175502,0.5943328550932568
-6.410585885437714,0.5946915351506457
-6.410580815711756,0.5950502152080345
-6.406894900521281,0.5954088952654233
-6.399990597534384,0.5957675753228121
-6.397542167992748,0.5961262553802008
-6.39754216799274,0.5964849354375896
-6.386258804401097,0.5968436154949784
-6.3849201864770135,0.5972022955523673
-6.3734533743257415,0.5975609756097561
-6.371671234898992,0.5979196556671449
-6.371474098814688,0.5982783357245337
-6.3687182336088854,0.5986370157819225
-6.367175670844233,0.5989956958393113
-6.365899779081387,0.5993543758967002
-6.364444846507382,0.599713055954089
-6.362908988979976,0.6000717360114778
-6.3621142896768665,0.6004304160688666
-6.354938207400351,0.6007890961262554
-6.347481086937182,0.6011477761836442
-6.34726722094781,0.601506456241033
-6.345230078995413,0.6018651362984218
-6.343548168456671,0.6022238163558106
-6.338839635767844,0.6025824964131994
-6.338839635412555,0.6029411764705882
-6.338203023349048,0.603299856527977
-6.336970493118894,0.6036585365853658
-6.334336022293367,0.6040172166427547
-6.333160001770648,0.6043758967001435
-6.333159438448685,0.6047345767575323
-6.331045161702517,0.6050932568149211
-6.324754398189966,0.6054519368723099
-6.322036433236186,0.6058106169296987
-6.3219735653606195,0.6061692969870875
-6.320502174770145,0.6065279770444764
-6.318194624187286,0.6068866571018652
-6.3181946241872815,0.607245337159254
-6.317304198440466,0.6076040172166427
-6.317304198440464,0.6079626972740315
-6.304163129025451,0.6083213773314203
-6.297091961688203,0.6086800573888091
-6.29708506183233,0.609038737446198
-6.28567622221892,0.6093974175035868
-6.276198111437577,0.6097560975609756
-6.2742058299110735,0.6101147776183644
-6.274205829911073,0.6104734576757532
-6.264831097528185,0.610832137733142
-6.264831094329072,0.6111908177905309
-6.264831082825138,0.6115494978479197
-6.26260917617902,0.6119081779053085
-6.26040763267042,0.6122668579626973
-6.257707543261102,0.6126255380200861
-6.257707542163546,0.6129842180774749
-6.2577075389255725,0.6133428981348638
-6.252295788423552,0.6137015781922525
-6.251717453280601,0.6140602582496413
-6.250959549213998,0.6144189383070301
-6.2507737673243975,0.6147776183644189
-6.250773767324392,0.6151362984218077
-6.248337046449061,0.6154949784791965
-6.24369179529756,0.6158536585365854
-6.23796421519682,0.6162123385939742
-6.237964201863742,0.616571018651363
-6.234835777622751,0.6169296987087518
-6.224316074244336,0.6172883787661406
-6.224316074244333,0.6176470588235294
-6.218455002318186,0.6180057388809183
-6.21813359383926,0.6183644189383071
-6.217489429985778,0.6187230989956959
-6.212967375270386,0.6190817790530847
-6.208460882966304,0.6194404591104734
-6.2048160921661415,0.6197991391678622
-6.204816092166141,0.620157819225251
-6.203144878541403,0.6205164992826399
-6.2031448785396925,0.6208751793400287
-6.202704211007165,0.6212338593974175
-6.201726884695353,0.6215925394548063
-6.190343408517941,0.6219512195121951
-6.190343408168847,0.6223098995695839
-6.182046011923845,0.6226685796269728
-6.178575214727235,0.6230272596843616
-6.175394473794516,0.6233859397417504
-6.173866232831152,0.6237446197991392
-6.171098061439912,0.624103299856528
-6.170023671977796,0.6244619799139168
-6.163827645396298,0.6248206599713056
-6.158265043492083,0.6251793400286944
-6.1578880310422806,0.6255380200860832
-6.151494827875679,0.625896700143472
-6.145707881683196,0.6262553802008608
-6.1433638444950835,0.6266140602582496
-6.140470160945532,0.6269727403156384
-6.138754350423798,0.6273314203730272
-6.133078654556017,0.6276901004304161
-6.1329549781787875,0.6280487804878049
-6.132954978178782,0.6284074605451937
-6.132007888887863,0.6287661406025825
-6.132007691014947,0.6291248206599713
-6.126043949213447,0.6294835007173601
-6.125806267074988,0.629842180774749
-6.117651236492539,0.6302008608321378
-6.116601670885383,0.6305595408895266
-6.1119467994443415,0.6309182209469153
-6.111946799441152,0.6312769010043041
-6.105661604196486,0.6316355810616929
-6.104708504699489,0.6319942611190817
-6.102936271277869,0.6323529411764706
-6.099933337686219,0.6327116212338594
-6.096522881152226,0.6330703012912482
-6.092341968834935,0.633428981348637
-6.092341724283219,0.6337876614060258
-6.085488881106498,0.6341463414634146
-6.085488829666485,0.6345050215208035
-6.083889036364488,0.6348637015781923
-6.083010159958683,0.6352223816355811
-6.076216627284818,0.6355810616929699
-6.073829555865672,0.6359397417503587
-6.071131767904558,0.6362984218077475
-6.071131615267683,0.6366571018651362
-6.056134671231384,0.6370157819225251
-6.053391010417,0.6373744619799139
-6.052632890591535,0.6377331420373027
-6.052632890591527,0.6380918220946915
-6.047456487698524,0.6384505021520803
-6.047290292129685,0.6388091822094691
-6.04687632225822,0.639167862266858
-6.046311574582454,0.6395265423242468
-6.046311574582452,0.6398852223816356
-6.042812060074795,0.6402439024390244
-6.041484140103791,0.6406025824964132
-6.038797069347975,0.640961262553802
-6.030395127287775,0.6413199426111909
-6.027922871086244,0.6416786226685797
-6.027922871086242,0.6420373027259685
-6.022364761027569,0.6423959827833573
-6.022364761027559,0.642754662840746
-6.022364761027559,0.6431133428981348
-6.021658091715693,0.6434720229555236
-6.019852584282344,0.6438307030129125
-6.019852584282343,0.6441893830703013
-6.0133256369717065,0.6445480631276901
-6.013128634269531,0.6449067431850789
-6.012642215687277,0.6452654232424677
-6.010753354468565,0.6456241032998565
-6.010442550282203,0.6459827833572453
-6.006229656792899,0.6463414634146342
-6.006229656792899,0.646700143472023
-6.005401178052146,0.6470588235294118
-6.003936692355221,0.6474175035868006
-6.003683180579485,0.6477761836441894
-6.000848861946557,0.6481348637015782
-6.000725545809053,0.648493543758967
-5.999197926331737,0.6488522238163558
-5.996370279708733,0.6492109038737446
-5.996368796467465,0.6495695839311334
-5.99609890769988,0.6499282639885222
-5.996098907699878,0.650286944045911
-5.995286784376611,0.6506456241032998
-5.99332250793748,0.6510043041606887
-5.988803219663099,0.6513629842180775
-5.988311977659618,0.6517216642754663
-5.986929729175371,0.6520803443328551
-5.986929729156613,0.6524390243902439
-5.984681589941619,0.6527977044476327
-5.984589473178497,0.6531563845050216
-5.983617289571062,0.6535150645624104
-5.98361684726363,0.6538737446197992
-5.9828215098365565,0.6542324246771879
-5.981568215258948,0.6545911047345767
-5.9809391345299225,0.6549497847919655
-5.977727840473787,0.6553084648493543
-5.97508276120899,0.6556671449067432
-5.971738862839862,0.656025824964132
-5.971601259499664,0.6563845050215208
-5.9716012594996615,0.6567431850789096
-5.969469821375267,0.6571018651362984
-5.969469583449487,0.6574605451936872
-5.966667163407832,0.6578192252510761
-5.9666671634078305,0.6581779053084649
-5.965151894231188,0.6585365853658537
-5.964301449696064,0.6588952654232425
-5.960207357515761,0.6592539454806313
-5.9592141861621055,0.6596126255380201
-5.9588181465933125,0.6599713055954088
-5.95513472724388,0.6603299856527977
-5.955134727243732,0.6606886657101865
-5.95346921294322,0.6610473457675753
-5.952290185662046,0.6614060258249641
-5.951247628937024,0.6617647058823529
-5.951247628937016,0.6621233859397417
-5.950993206875897,0.6624820659971306
-5.950776726636533,0.6628407460545194
-5.950367192659667,0.6631994261119082
-5.948734193472558,0.663558106169297
-5.947117167083479,0.6639167862266858
-5.947116709527119,0.6642754662840746
-5.946423612954044,0.6646341463414634
-5.946143609469358,0.6649928263988523
-5.94542562218968,0.6653515064562411
-5.9454021240721024,0.6657101865136298
-5.944202702654399,0.6660688665710186
-5.930938946724327,0.6664275466284074
-5.930029113097451,0.6667862266857962
-5.925798173635454,0.667144906743185
-5.923684303978156,0.6675035868005739
-5.923303564332296,0.6678622668579627
-5.917294220810862,0.6682209469153515
-5.915576767876945,0.6685796269727403
-5.915576767876942,0.6689383070301291
-5.914860162872034,0.669296987087518
-5.910137716518076,0.6696556671449068
-5.908834026931966,0.6700143472022956
-5.904589154164303,0.6703730272596844
-5.90447372332785,0.6707317073170732
-5.900724658081791,0.671090387374462
-5.900305323008597,0.6714490674318508
-5.899580152623382,0.6718077474892395
-5.898942606712758,0.6721664275466284
-5.895708504283307,0.6725251076040172
-5.895520707726929,0.672883787661406
-5.895404502602187,0.6732424677187948
-5.892606701893859,0.6736011477761836
-5.88834965016335,0.6739598278335724
-5.88825084706983,0.6743185078909613
-5.885009025614512,0.6746771879483501
-5.885008996870658,0.6750358680057389
-5.882412591659481,0.6753945480631277
-5.881390967120374,0.6757532281205165
-5.879566101748168,0.6761119081779053
-5.879392704516613,0.6764705882352942
-5.879392704516601,0.676829268292683
-5.875156369408871,0.6771879483500718
-5.875156369408862,0.6775466284074605
-5.874547453907312,0.6779053084648493
-5.873888364016413,0.6782639885222381
-5.873693923380078,0.6786226685796269
-5.870131507971128,0.6789813486370158
-5.868893141627765,0.6793400286944046
-5.868660219391805,0.6796987087517934
-5.868559126540376,0.6800573888091822
-5.865320941236583,0.680416068866571
-5.864941986563739,0.6807747489239598
-5.863291673360659,0.6811334289813487
-5.863291673360652,0.6814921090387375
-5.858224012177797,0.6818507890961263
-5.858135673003506,0.6822094691535151
-5.856070624225792,0.6825681492109039
-5.851914990313073,0.6829268292682927
-5.8494538776246525,0.6832855093256814
-5.848062513748532,0.6836441893830703
-5.845734300599985,0.6840028694404591
-5.845448805029631,0.6843615494978479
-5.8454487933819905,0.6847202295552367
-5.843008766188799,0.6850789096126255
-5.843008757272671,0.6854375896700143
-5.842935294214719,0.6857962697274032
-5.84293499529769,0.686154949784792
-5.842698487252,0.6865136298421808
-5.842698487251998,0.6868723098995696
-5.841606212435556,0.6872309899569584
-5.841504445287063,0.6875896700143472
-5.8415003774555245,0.687948350071736
-5.841381685195192,0.6883070301291249
-5.841224569955128,0.6886657101865137
-5.840985167965973,0.6890243902439024
-5.838240870441469,0.6893830703012912
-5.837872452267139,0.68974175035868
-5.83508516535722,0.6901004304160688
-5.833955166375763,0.6904591104734576
-5.83313449868318,0.6908177905308465
-5.833134498681906,0.6911764705882353
-5.832369226065782,0.6915351506456241
-5.829442996340827,0.6918938307030129
-5.828787102538785,0.6922525107604017
-5.827565263858407,0.6926111908177905
-5.826585973802672,0.6929698708751794
-5.824993256688472,0.6933285509325682
-5.824993256688461,0.693687230989957
-5.82315917209495,0.6940459110473458
-5.820772067083125,0.6944045911047346
-5.820660108250757,0.6947632711621234
-5.8206601066281465,0.6951219512195121
-5.820250862538895,0.695480631276901
-5.8196086247965075,0.6958393113342898
-5.817224110604512,0.6961979913916786
-5.816861100847492,0.6965566714490674
-5.81493027024282,0.6969153515064562
-5.814927360449961,0.697274031563845
-5.811446435883649,0.6976327116212339
-5.810370426551707,0.6979913916786227
-5.808407500093063,0.6983500717360115
-5.8079860939106425,0.6987087517934003
-5.803554235859087,0.6990674318507891
-5.8011890875544285,0.6994261119081779
-5.793112141685324,0.6997847919655668
-5.79264504049628,0.7001434720229556
-5.789873894471229,0.7005021520803444
-5.78987097093167,0.7008608321377331
-5.789293530117137,0.7012195121951219
-5.789099638890784,0.7015781922525107
-5.787574795907349,0.7019368723098995
-5.787574694760809,0.7022955523672884
-5.787472152889044,0.7026542324246772
-5.787472104341847,0.703012912482066
-5.787050181629319,0.7033715925394548
-5.7868055584338265,0.7037302725968436
-5.786700488324946,0.7040889526542324
-5.785343756585187,0.7044476327116213
-5.784169078683538,0.7048063127690101
-5.78410834167692,0.7051649928263989
-5.782484890922605,0.7055236728837877
-5.781377647363465,0.7058823529411765
-5.780304865778824,0.7062410329985653
-5.780272743336812,0.706599713055954
-5.779738464051961,0.7069583931133429
-5.778471372797047,0.7073170731707317
-5.778471372703964,0.7076757532281205
-5.7750417763269795,0.7080344332855093
-5.774776110123146,0.7083931133428981
-5.77474565704203,0.7087517934002869
-5.771234944921177,0.7091104734576757
-5.764869470369015,0.7094691535150646
-5.760841339368722,0.7098278335724534
-5.759356174123833,0.7101865136298422
-5.75879861985942,0.710545193687231
-5.758004591830398,0.7109038737446198
-5.75668877554625,0.7112625538020086
-5.755007054663492,0.7116212338593975
-5.7544531498621065,0.7119799139167863
-5.753494331165546,0.712338593974175
-5.752262681944816,0.7126972740315638
-5.745095217310831,0.7130559540889526
-5.744204473042247,0.7134146341463414
-5.7442044478812395,0.7137733142037302
-5.7411150742326225,0.7141319942611191
-5.739387461850536,0.7144906743185079
-5.736926973142478,0.7148493543758967
-5.736767679774198,0.7152080344332855
-5.735758108261963,0.7155667144906743
-5.735100169164098,0.7159253945480631
-5.734941608366861,0.716284074605452
-5.733355685590978,0.7166427546628408
-5.732447988951762,0.7170014347202296
-5.732447988951743,0.7173601147776184
-5.731056570575093,0.7177187948350072
-5.726387019759429,0.7180774748923959
-5.723867254401665,0.7184361549497847
-5.721633032427649,0.7187948350071736
-5.71552716282481,0.7191535150645624
-5.715367035087421,0.7195121951219512
-5.7139346409606055,0.71987087517934
-5.713934640960604,0.7202295552367288
-5.7129728826240935,0.7205882352941176
-5.712805076341874,0.7209469153515065
-5.7128050763418665,0.7213055954088953
-5.712754813163312,0.7216642754662841
-5.71111020877598,0.7220229555236729
-5.7104238021749065,0.7223816355810617
-5.710417339046575,0.7227403156384505
-5.709368223456878,0.7230989956958394
-5.707355229876189,0.7234576757532282
-5.707322447663539,0.723816355810617
-5.705729454051887,0.7241750358680057
-5.704731457394432,0.7245337159253945
-5.702516852306715,0.7248923959827833
-5.702133696820278,0.7252510760401721
-5.701618829114408,0.725609756097561
-5.700479606211551,0.7259684361549498
-5.700062880473754,0.7263271162123386
-5.698163179029441,0.7266857962697274
-5.698163178615241,0.7270444763271162
-5.697626458054589,0.727403156384505
-5.697151065352912,0.7277618364418939
-5.696232725808476,0.7281205164992827
-5.6959659023526905,0.7284791965566715
-5.695722611615777,0.7288378766140603
-5.695722611615768,0.7291965566714491
-5.685726118869292,0.7295552367288379
-5.685726118869289,0.7299139167862266
-5.685159423601727,0.7302725968436155
-5.683010199806029,0.7306312769010043
-5.682626891089415,0.7309899569583931
-5.68262492990426,0.7313486370157819
-5.677561460309464,0.7317073170731707
-5.677561460309458,0.7320659971305595
-5.673899500226851,0.7324246771879483
-5.673879532274356,0.7327833572453372
-5.673296231111981,0.733142037302726
-5.67329623111198,0.7335007173601148
-5.672868260449347,0.7338593974175036
-5.6727094720030395,0.7342180774748924
-5.6724731865802225,0.7345767575322812
-5.672473186580216,0.7349354375896701
-5.67075233550696,0.7352941176470589
-5.670752335506952,0.7356527977044476
-5.666975367176032,0.7360114777618364
-5.66697536717601,0.7363701578192252
-5.666232254855714,0.736728837876614
-5.666232254855705,0.7370875179340028
-5.664579315918956,0.7374461979913917
-5.660658487464457,0.7378048780487805
-5.658581743342647,0.7381635581061693
-5.658454523877271,0.7385222381635581
-5.658233718697129,0.7388809182209469
-5.6524037532174,0.7392395982783357
-5.652403753217395,0.7395982783357246
-5.651057341928158,0.7399569583931134
-5.650968797997377,0.7403156384505022
-5.65096879716282,0.740674318507891
-5.649068018948402,0.7410329985652798
-5.645875508061777,0.7413916786226685
-5.645875508061768,0.7417503586800573
-5.6427550893689435,0.7421090387374462
-5.642088132122129,0.742467718794835
-5.640339366003603,0.7428263988522238
-5.639480870533611,0.7431850789096126
-5.637492678269753,0.7435437589670014
-5.637031341507073,0.7439024390243902
-5.636429180725605,0.744261119081779
-5.629722620430827,0.7446197991391679
-5.628021546282997,0.7449784791965567
-5.626878743100995,0.7453371592539455
-5.622849185797187,0.7456958393113343
-5.620184930717699,0.7460545193687231
-5.617347746019958,0.746413199426112
-5.612518771193225,0.7467718794835008
-5.608921946719522,0.7471305595408895
-5.6010703747283115,0.7474892395982783
-5.599693798090966,0.7478479196556671
-5.597493852535231,0.7482065997130559
-5.597493852535229,0.7485652797704447
-5.597176273031749,0.7489239598278336
-5.597176273031682,0.7492826398852224
-5.58799266717188,0.7496413199426112
-5.585462015812775,0.75
-5.583760615117923,0.7503586800573888
-5.583594426447168,0.7507173601147776
-5.581421255033176,0.7510760401721664
-5.581421255033175,0.7514347202295553
-5.5800918680195775,0.7517934002869441
-5.580091868019575,0.7521520803443329
-5.580091868019565,0.7525107604017217
-5.573346775852679,0.7528694404591105
-5.573346775847914,0.7532281205164992
-5.568001180465052,0.753586800573888
-5.5646728262684695,0.7539454806312769
-5.564306814009001,0.7543041606886657
-5.562303802041514,0.7546628407460545
-5.561041873629455,0.7550215208034433
-5.561041872916467,0.7553802008608321
-5.55973619955582,0.755738880918221
-5.558047599445036,0.7560975609756098
-5.55278401837262,0.7564562410329986
-5.552306819836278,0.7568149210903874
-5.550362497825716,0.7571736011477762
-5.549610620828937,0.757532281205165
-5.5485758523661675,0.7578909612625538
-5.546832954191065,0.7582496413199427
-5.544164382407545,0.7586083213773315
-5.535871720516974,0.7589670014347202
-5.532512371302954,0.759325681492109
-5.53225817033902,0.7596843615494978
-5.519570584667928,0.7600430416068866
-5.519570584635856,0.7604017216642754
-5.518911467561576,0.7607604017216643
-5.517685108145438,0.7611190817790531
-5.517685108145432,0.7614777618364419
-5.514589763895623,0.7618364418938307
-5.512896844522467,0.7621951219512195
-5.509463317456551,0.7625538020086083
-5.507295833104873,0.7629124820659972
-5.507206269099314,0.763271162123386
-5.5071049990699885,0.7636298421807748
-5.504633227787689,0.7639885222381636
-5.491783111157842,0.7643472022955524
-5.491668223819215,0.7647058823529411
-5.491370244736785,0.7650645624103299
-5.491094349352168,0.7654232424677188
-5.489452473882558,0.7657819225251076
-5.488671784921484,0.7661406025824964
-5.485267007840697,0.7664992826398852
-5.4830738696158186,0.766857962697274
-5.483073869615818,0.7672166427546628
-5.481982770648523,0.7675753228120517
-5.481049483627709,0.7679340028694405
-5.481049449611822,0.7682926829268293
-5.480988016640382,0.7686513629842181
-5.478991325587954,0.7690100430416069
-5.477832737686734,0.7693687230989957
-5.468768789788649,0.7697274031563845
-5.468768789788635,0.7700860832137734
-5.468768789788624,0.7704447632711621
-5.468447073540067,0.7708034433285509
-5.464916067294279,0.7711621233859397
-5.460974174493241,0.7715208034433285
-5.458969117115278,0.7718794835007173
-5.455074097504989,0.7722381635581061
-5.451590534061738,0.772596843615495
-5.44983826540089,0.7729555236728838
-5.449379294421186,0.7733142037302726
-5.4487277982648425,0.7736728837876614
-5.444371966981174,0.7740315638450502
-5.440671168714744,0.774390243902439
-5.435967022823652,0.7747489239598279
-5.435967022362703,0.7751076040172167
-5.434418678657428,0.7754662840746055
-5.428972269647851,0.7758249641319943
-5.428972268106204,0.776183644189383
-5.425224598697545,0.7765423242467718
-5.422376219415949,0.7769010043041606
-5.419437726875781,0.7772596843615495
-5.41903303569549,0.7776183644189383
-5.416845288397776,0.7779770444763271
-5.416612622285693,0.7783357245337159
-5.415005569287524,0.7786944045911047
-5.411307898213052,0.7790530846484935
-5.41054498937311,0.7794117647058824
-5.408682852619557,0.7797704447632712
-5.408682852619554,0.78012912482066
-5.408200519486055,0.7804878048780488
-5.404816783624854,0.7808464849354376
-5.4002062934373845,0.7812051649928264
-5.400206246998387,0.7815638450502153
-5.396071509062383,0.7819225251076041
-5.396071509062379,0.7822812051649928
-5.396071474913752,0.7826398852223816
-5.387799182122196,0.7829985652797704
-5.387778314342823,0.7833572453371592
-5.387778314342812,0.783715925394548
-5.385020559870247,0.7840746054519369
-5.383221747897235,0.7844332855093257
-5.380548415202003,0.7847919655667145
-5.380548415202,0.7851506456241033
-5.369271973265979,0.7855093256814921
-5.363878426544936,0.7858680057388809
-5.363835159094549,0.7862266857962698
-5.363835151072838,0.7865853658536586
-5.363835074853096,0.7869440459110474
-5.358587792894439,0.7873027259684362
-5.358309691827255,0.787661406025825
-5.355068503630374,0.7880200860832137
-5.354719529265441,0.7883787661406025
-5.354719529265435,0.7887374461979914
-5.354179606188884,0.7890961262553802
-5.349254144779873,0.789454806312769
-5.348659146961742,0.7898134863701578
-5.347422917206409,0.7901721664275466
-5.3376193105526335,0.7905308464849354
-5.333226210010328,0.7908895265423243
-5.332379158413816,0.7912482065997131
-5.328328127941252,0.7916068866571019
-5.326290234016942,0.7919655667144907
-5.3257460722519205,0.7923242467718795
-5.319720951561367,0.7926829268292683
-5.319582410387947,0.7930416068866571
-5.315905428087058,0.793400286944046
-5.309074368110009,0.7937589670014347
-5.306170086659132,0.7941176470588235
-5.30585530915207,0.7944763271162123
-5.305831083032912,0.7948350071736011
-5.303745102228085,0.7951936872309899
-5.303117914493074,0.7955523672883787
-5.301234557840206,0.7959110473457676
-5.300280043321055,0.7962697274031564
-5.29781935360177,0.7966284074605452
-5.296284902029203,0.796987087517934
-5.29539844974827,0.7973457675753228
-5.2953984496233195,0.7977044476327116
-5.286966978946729,0.7980631276901005
-5.282126884454706,0.7984218077474893
-5.267741966800553,0.7987804878048781
-5.266953962122997,0.7991391678622669
-5.2654925624781725,0.7994978479196556
-5.2654925624781725,0.7998565279770444
-5.26478202844555,0.8002152080344332
-5.261181369480717,0.8005738880918221
-5.257747394353794,0.8009325681492109
-5.255348619412916,0.8012912482065997
-5.254284890334583,0.8016499282639885
-5.253724281196175,0.8020086083213773
-5.253524743737572,0.8023672883787661
-5.253524743737569,0.802725968436155
-5.251397272197195,0.8030846484935438
-5.250517763269941,0.8034433285509326
-5.2393584650649565,0.8038020086083214
-5.239222724320081,0.8041606886657102
-5.231075866485356,0.804519368723099
-5.227493817860145,0.8048780487804879
-5.2216993881800535,0.8052367288378766
-5.21984975701175,0.8055954088952654
-5.219098528994732,0.8059540889526542
-5.217725148986023,0.806312769010043
-5.217601766784127,0.8066714490674318
-5.211595793154349,0.8070301291248206
-5.203810536000794,0.8073888091822095
-5.203810536000788,0.8077474892395983
-5.203581354974342,0.8081061692969871
-5.203457944627707,0.8084648493543759
-5.203296597485553,0.8088235294117647
-5.200185900924433,0.8091822094691535
-5.199571074104244,0.8095408895265424
-5.197815294185294,0.8098995695839312
-5.197815294185291,0.81025824964132
-5.197466688412761,0.8106169296987088
-5.196938940231654,0.8109756097560976
-5.196616947216928,0.8113342898134863
-5.195991211084887,0.8116929698708751
-5.1929817080962675,0.812051649928264
-5.189137487397767,0.8124103299856528
-5.188037108419636,0.8127690100430416
-5.187183614156862,0.8131276901004304
-5.18341446987482,0.8134863701578192
-5.183414469874791,0.813845050215208
-5.181925998197704,0.8142037302725968
-5.177357858060123,0.8145624103299857
-5.177048949509576,0.8149210903873745
-5.171787997976702,0.8152797704447633
-5.165323627439692,0.8156384505021521
-5.162846675498375,0.8159971305595409
-5.157746414067266,0.8163558106169297
-5.15699492222171,0.8167144906743186
-5.152080754884217,0.8170731707317073
-5.150958704423745,0.8174318507890961
-5.14668323039131,0.8177905308464849
-5.146683230391309,0.8181492109038737
-5.140880441909443,0.8185078909612625
-5.136702456763873,0.8188665710186513
-5.131872803488733,0.8192252510760402
-5.130714511851484,0.819583931133429
-5.12976919467642,0.8199426111908178
-5.129555021810502,0.8203012912482066
-5.122787933210521,0.8206599713055954
-5.110158635009131,0.8210186513629842
-5.1081550826397155,0.8213773314203731
-5.106984098193239,0.8217360114777619
-5.1066713841975515,0.8220946915351507
-5.10459105922411,0.8224533715925395
-5.102000590845165,0.8228120516499282
-5.100973538779056,0.823170731707317
-5.097229494696965,0.8235294117647058
-5.094975744249,0.8238880918220947
-5.0934842036391945,0.8242467718794835
-5.093484203639187,0.8246054519368723
-5.092901913648784,0.8249641319942611
-5.092633495391568,0.8253228120516499
-5.09237218291725,0.8256814921090387
-5.087674134195946,0.8260401721664276
-5.085682443969963,0.8263988522238164
-5.085481252323234,0.8267575322812052
-5.0835601188839945,0.827116212338594
-5.083560118883981,0.8274748923959828
-5.0804011098602375,0.8278335724533716
-5.078535558062715,0.8281922525107605
-5.075117358172791,0.8285509325681492
-5.073603016470235,0.828909612625538
-5.071993037070596,0.8292682926829268
-5.070448702356499,0.8296269727403156
-5.070448702356494,0.8299856527977044
-5.062040212823687,0.8303443328550932
-5.053754412455446,0.830703012912482
-5.051609254858009,0.8310616929698709
-5.050761308108482,0.8314203730272597
-5.0475705544933405,0.8317790530846485
-5.033138433984392,0.8321377331420373
-5.0331384221379905,0.8324964131994261
-5.030533132436731,0.832855093256815
-5.027244355757993,0.8332137733142038
-5.02521777109711,0.8335724533715926
-5.024109031224849,0.8339311334289814
-5.014231912079875,0.8342898134863702
-5.012075913732526,0.8346484935437589
-5.010219117196689,0.8350071736011477
-5.009473044537477,0.8353658536585366
-5.005425779912176,0.8357245337159254
-5.005322237808947,0.8360832137733142
-5.004395844206527,0.836441893830703
-5.003963713754014,0.8368005738880918
-5.002621794146448,0.8371592539454806
-4.99748376409889,0.8375179340028694
-4.996906442052676,0.8378766140602583
-4.996906424002573,0.8382352941176471
-4.996690916173993,0.8385939741750359
-4.995640879941105,0.8389526542324247
-4.995640879941104,0.8393113342898135
-4.9942288562568535,0.8396700143472023
-4.992675922397717,0.8400286944045912
-4.990635307185785,0.8403873744619799
-4.990140008794901,0.8407460545193687
-4.985051660215436,0.8411047345767575
-4.981246800596099,0.8414634146341463
-4.973275590483845,0.8418220946915351
-4.973100177466322,0.8421807747489239
-4.97210031809461,0.8425394548063128
-4.971885576972408,0.8428981348637016
-4.970438481896912,0.8432568149210904
-4.9646857723515225,0.8436154949784792
-4.9619774946021415,0.843974175035868
-4.949892384083371,0.8443328550932568
-4.941331472606956,0.8446915351506457
-4.940533509872644,0.8450502152080345
-4.938753690573952,0.8454088952654233
-4.9383312760466795,0.8457675753228121
-4.935618755486358,0.8461262553802008
-4.934207711998268,0.8464849354375896
-4.930528105625905,0.8468436154949784
-4.929329730739105,0.8472022955523673
-4.928998705708402,0.8475609756097561
-4.924821135481275,0.8479196556671449
-4.92320684480616,0.8482783357245337
-4.916410675914871,0.8486370157819225
-4.916392391337559,0.8489956958393113
-4.915817142862406,0.8493543758967002
-4.904779355810831,0.849713055954089
-4.903239384537265,0.8500717360114778
-4.89556698473028,0.8504304160688666
-4.89556698473028,0.8507890961262554
-4.895566984730278,0.8511477761836442
-4.895418668991607,0.851506456241033
-4.894533804535061,0.8518651362984218
-4.8924557063815675,0.8522238163558106
-4.8844625883997,0.8525824964131994
-4.8810041884072035,0.8529411764705882
-4.87992680450356,0.853299856527977
-4.876317768756526,0.8536585365853658
-4.8762253025675975,0.8540172166427547
-4.872458220243523,0.8543758967001435
-4.871354164370741,0.8547345767575323
-4.870618046886437,0.8550932568149211
-4.867784736338597,0.8554519368723099
-4.8634608922066835,0.8558106169296987
-4.860489898845754,0.8561692969870875
-4.848022009884775,0.8565279770444764
-4.846821338236955,0.8568866571018652
-4.846090919174256,0.857245337159254
-4.8448675616953745,0.8576040172166427
-4.844867561695354,0.8579626972740315
-4.834648729076961,0.8583213773314203
-4.825456852198038,0.8586800573888091
-4.822779056077044,0.859038737446198
-4.821906227467583,0.8593974175035868
-4.82105270404183,0.8597560975609756
-4.8208873917600386,0.8601147776183644
-4.811763877882561,0.8604734576757532
-4.802499459147545,0.860832137733142
-4.8019398629749555,0.8611908177905309
-4.801321012365563,0.8615494978479197
-4.799792860225001,0.8619081779053085
-4.790814692479528,0.8622668579626973
-4.7905331780486815,0.8626255380200861
-4.783924201380675,0.8629842180774749
-4.7811969165050705,0.8633428981348638
-4.781196916505068,0.8637015781922525
-4.779120060537542,0.8640602582496413
-4.778936678816192,0.8644189383070301
-4.771802196874581,0.8647776183644189
-4.770863743504113,0.8651362984218077
-4.770095553128015,0.8654949784791965
-4.770095553128015,0.8658536585365854
-4.765219414316906,0.8662123385939742
-4.7652194143169,0.866571018651363
-4.764983426419477,0.8669296987087518
-4.76056553273646,0.8672883787661406
-4.760565532736455,0.8676470588235294
-4.760219465271966,0.8680057388809183
-4.760217478049889,0.8683644189383071
-4.758263210406519,0.8687230989956959
-4.7582632104065175,0.8690817790530847
-4.757872013818056,0.8694404591104734
-4.757155139239392,0.8697991391678622
-4.757155139239388,0.870157819225251
-4.757155139239387,0.8705164992826399
-4.753378218852117,0.8708751793400287
-4.75223265807725,0.8712338593974175
-4.7467764831090875,0.8715925394548063
-4.745386545121006,0.8719512195121951
-4.743649728731904,0.8723098995695839
-4.740406011103393,0.8726685796269728
-4.737974878188719,0.8730272596843616
-4.737692040812741,0.8733859397417504
-4.734290056794977,0.8737446197991392
-4.732551700065659,0.874103299856528
-4.72678151411399,0.8744619799139168
-4.71307837397787,0.8748206599713056
-4.707939864438959,0.8751793400286944
-4.7041334234585515,0.8755380200860832
-4.704133423458546,0.875896700143472
-4.69806917609712,0.8762553802008608
-4.697994383160747,0.8766140602582496
-4.69621111553921,0.8769727403156384
-4.694755186037425,0.8773314203730272
-4.692871460893827,0.8776901004304161
-4.684972648472082,0.8780487804878049
-4.681380640039381,0.8784074605451937
-4.68073842384714,0.8787661406025825
-4.6807384238471395,0.8791248206599713
-4.680620079948558,0.8794835007173601
-4.680511746464034,0.879842180774749
-4.680448066221984,0.8802008608321378
-4.680185948326863,0.8805595408895266
-4.679761831993416,0.8809182209469153
-4.678294293360852,0.8812769010043041
-4.678294293360851,0.8816355810616929
-4.676931277822256,0.8819942611190817
-4.67692149762943,0.8823529411764706
-4.6731129503403075,0.8827116212338594
-4.667782944636522,0.8830703012912482
-4.666718090192793,0.883428981348637
-4.666276871102961,0.8837876614060258
-4.662815378380169,0.8841463414634146
-4.662815378380156,0.8845050215208035
-4.660884524640333,0.8848637015781923
-4.660884524640331,0.8852223816355811
-4.660735652424037,0.8855810616929699
-4.659431563258034,0.8859397417503587
-4.6593763495064096,0.8862984218077475
-4.657859021195245,0.8866571018651362
-4.657859021195244,0.8870157819225251
-4.656260081659844,0.8873744619799139
-4.65493780261459,0.8877331420373027
-4.648759809660392,0.8880918220946915
-4.648633292253808,0.8884505021520803
-4.636553191801335,0.8888091822094691
-4.631450691094359,0.889167862266858
-4.620960548117801,0.8895265423242468
-4.6209605481177976,0.8898852223816356
-4.617942240621015,0.8902439024390244
-4.617942240621012,0.8906025824964132
-4.616484551783809,0.890961262553802
-4.615104194543325,0.8913199426111909
-4.610355994497666,0.8916786226685797
-4.604148419986932,0.8920373027259685
-4.604148419986929,0.8923959827833573
-4.60409578066751,0.892754662840746
-4.602200593814995,0.8931133428981348
-4.602200593814979,0.8934720229555236
-4.6013871542252875,0.8938307030129125
-4.601371029596085,0.8941893830703013
-4.600780813277789,0.8945480631276901
-4.599510289515367,0.8949067431850789
-4.598386596917871,0.8952654232424677
-4.5980270971856285,0.8956241032998565
-4.5980270971856205,0.8959827833572453
-4.597200684245967,0.8963414634146342
-4.597200684245963,0.896700143472023
-4.59526106209651,0.8970588235294118
-4.593084227444457,0.8974175035868006
-4.593022309486922,0.8977761836441894
-4.59163782115592,0.8981348637015782
-4.5843866550629935,0.898493543758967
-4.583631714733559,0.8988522238163558
-4.580710733024057,0.8992109038737446
-4.576886363624278,0.8995695839311334
-4.574835115348785,0.8999282639885222
-4.556572588520998,0.900286944045911
-4.545448006613589,0.9006456241032998
-4.545448006613572,0.9010043041606887
-4.5442513449871855,0.9013629842180775
-4.543856616561163,0.9017216642754663
-4.535391020091464,0.9020803443328551
-4.535352725686772,0.9024390243902439
-4.528324496105285,0.9027977044476327
-4.524146711141566,0.9031563845050216
-4.524144054070572,0.9035150645624104
-4.517684282604022,0.9038737446197992
-4.512417334214468,0.9042324246771879
-4.511368320551971,0.9045911047345767
-4.509543032911726,0.9049497847919655
-4.5095430285092615,0.9053084648493543
-4.507242512395694,0.9056671449067432
-4.504448448474716,0.906025824964132
-4.497256817885839,0.9063845050215208
-4.483855247650784,0.9067431850789096
-4.483605883712155,0.9071018651362984
-4.464374315845922,0.9074605451936872
-4.461098308940538,0.9078192252510761
-4.453866684733163,0.9081779053084649
-4.453866124287071,0.9085365853658537
-4.453589000673349,0.9088952654232425
-4.449721823457331,0.9092539454806313
-4.4453965353953295,0.9096126255380201
-4.43458803863121,0.9099713055954088
-4.433384404007607,0.9103299856527977
-4.423630907828704,0.9106886657101865
-4.423630907828695,0.9110473457675753
-4.423456550209865,0.9114060258249641
-4.411391027313696,0.9117647058823529
-4.411391027278441,0.9121233859397417
-4.411391027278436,0.9124820659971306
-4.408633297523439,0.9128407460545194
-4.403056981057404,0.9131994261119082
-4.397881214925324,0.913558106169297
-4.389601223464122,0.9139167862266858
-4.389601223464107,0.9142754662840746
-4.3896012231432895,0.9146341463414634
-4.3669649726122595,0.9149928263988523
-4.366791998998749,0.9153515064562411
-4.36144299018941,0.9157101865136298
-4.338721227545365,0.9160688665710186
-4.329421308893791,0.9164275466284074
-4.329421308893791,0.9167862266857962
-4.329421308893788,0.917144906743185
-4.32188602975879,0.9175035868005739
-4.318387596909487,0.9178622668579627
-4.314968756877255,0.9182209469153515
-4.31261146041479,0.9185796269727403
-4.293900446021212,0.9189383070301291
-4.293831422889999,0.919296987087518
-4.290411837286218,0.9196556671449068
-4.290411837286216,0.9200143472022956
-4.290411837286212,0.9203730272596844
-4.2850940062550675,0.9207317073170732
-4.2850940062550595,0.921090387374462
-4.276713215290123,0.9214490674318508
-4.27557515658883,0.9218077474892395
-4.272556791055097,0.9221664275466284
-4.271984742593192,0.9225251076040172
-4.271984742593104,0.922883787661406
-4.269433843595148,0.9232424677187948
-4.269433843595079,0.9236011477761836
-4.2690968106972695,0.9239598278335724
-4.267843314860311,0.9243185078909613
-4.267843314860237,0.9246771879483501
-4.267718991409505,0.9250358680057389
-4.267718991409441,0.9253945480631277
-4.258586753901027,0.9257532281205165
-4.234320457355803,0.9261119081779053
-4.2306001910952356,0.9264705882352942
-4.226581325675801,0.926829268292683
-4.220310897101899,0.9271879483500718
-4.198251956555971,0.9275466284074605
-4.1731809053932984,0.9279053084648493
-4.162114638377087,0.9282639885222381
-4.161237669070671,0.9286226685796269
-4.154843835702225,0.9289813486370158
-4.15484383570222,0.9293400286944046
-4.149740432423425,0.9296987087517934
-4.143048596565725,0.9300573888091822
-4.140413848067098,0.930416068866571
-4.140411197716779,0.9307747489239598
-4.127203569654287,0.9311334289813487
-4.119723927037374,0.9314921090387375
-4.115607538880708,0.9318507890961263
-4.1156075388806945,0.9322094691535151
-4.111425162325373,0.9325681492109039
-4.110166251884016,0.9329268292682927
-4.105503251066687,0.9332855093256814
-4.1055032510665095,0.9336441893830703
-4.09460935073295,0.9340028694404591
-4.086039638236086,0.9343615494978479
-4.0846400288608375,0.9347202295552367
-4.055064326908208,0.9350789096126255
-4.041458087233431,0.9354375896700143
-4.037068210834462,0.9357962697274032
-4.037068210834452,0.936154949784792
-4.035390299987048,0.9365136298421808
-4.033537453234649,0.9368723098995696
-4.019482639180074,0.9372309899569584
-4.016432302313818,0.9375896700143472
-4.01643230231381,0.937948350071736
-4.015511835288069,0.9383070301291249
-4.0068323474780945,0.9386657101865137
-4.006511920327941,0.9390243902439024
-4.003611801126195,0.9393830703012912
-4.0002885500457,0.93974175035868
-3.9945625818697037,0.9401004304160688
-3.9945615320804304,0.9404591104734576
-3.989459151725555,0.9408177905308465
-3.9885688975906657,0.9411764705882353
-3.98415334931547,0.9415351506456241
-3.9833141235249174,0.9418938307030129
-3.981586887562269,0.9422525107604017
-3.9810233529474752,0.9426111908177905
-3.977482156401654,0.9429698708751794
-3.9729113009744004,0.9433285509325682
-3.972911300974394,0.943687230989957
-3.9163816261913245,0.9440459110473458
-3.9163816261913245,0.9444045911047346
-3.916084347281432,0.9447632711621234
-3.8912594729774628,0.9451219512195121
-3.8902635079750745,0.945480631276901
-3.8818930618495595,0.9458393113342898
-3.8796270202831353,0.9461979913916786
-3.871750617636179,0.9465566714490674
-3.8717506176361756,0.9469153515064562
-3.869710196268196,0.947274031563845
-3.8694859323751407,0.9476327116212339
-3.8679722755734263,0.9479913916786227
-3.8637885012891897,0.9483500717360115
-3.863068293337685,0.9487087517934003
-3.857407466870934,0.9490674318507891
-3.8567229865173727,0.9494261119081779
-3.8479747277167777,0.9497847919655668
-3.8479747277167653,0.9501434720229556
-3.844625947678391,0.9505021520803444
-3.8349254363282625,0.9508608321377331
-3.8335909806774016,0.9512195121951219
-3.8325209605011117,0.9515781922525107
-3.830435127646142,0.9519368723098995
-3.818011381961143,0.9522955523672884
-3.8176811238573984,0.9526542324246772
-3.8132813846132185,0.953012912482066
-3.81226359139582,0.9533715925394548
-3.8079087736480504,0.9537302725968436
-3.8079087736480473,0.9540889526542324
-3.790384816666284,0.9544476327116213
-3.785689029926619,0.9548063127690101
-3.7639405263032613,0.9551649928263989
-3.7619421617800675,0.9555236728837877
-3.742545079464898,0.9558823529411765
-3.7425450794648887,0.9562410329985653
-3.7285389740380652,0.956599713055954
-3.711262809185967,0.9569583931133429
-3.7081926845301236,0.9573170731707317
-3.7030346815431905,0.9576757532281205
-3.703034681543188,0.9580344332855093
-3.6869386237655957,0.9583931133428981
-3.686176953528237,0.9587517934002869
-3.65423709445704,0.9591104734576757
-3.6531792156090304,0.9594691535150646
-3.6404205214357783,0.9598278335724534
-3.6399478525035738,0.9601865136298422
-3.638326731181739,0.960545193687231
-3.6360580176189594,0.9609038737446198
-3.6332608805185567,0.9612625538020086
-3.6332318953586213,0.9616212338593975
-3.632987701811122,0.9619799139167863
-3.6249212239178066,0.962338593974175
-3.620638834008798,0.9626972740315638
-3.617258515291159,0.9630559540889526
-3.606707921691622,0.9634146341463414
-3.6053000807202666,0.9637733142037302
-3.6053000807202618,0.9641319942611191
-3.5986903912342996,0.9644906743185079
-3.5950999079607224,0.9648493543758967
-3.59218841936405,0.9652080344332855
-3.5898438114929854,0.9655667144906743
-3.589533612825084,0.9659253945480631
-3.5843980832885483,0.966284074605452
-3.5804507000041794,0.9666427546628408
-3.580093907268717,0.9670014347202296
-3.561386414317943,0.9673601147776184
-3.5581909325292402,0.9677187948350072
-3.551223335958959,0.9680774748923959
-3.5492536759487634,0.9684361549497847
-3.5491709914203815,0.9687948350071736
-3.548927057354333,0.9691535150645624
-3.543575637533561,0.9695121951219512
-3.543283144574475,0.96987087517934
-3.5422313514080397,0.9702295552367288
-3.5291966308012728,0.9705882352941176
-3.529196630801262,0.9709469153515065
-3.5290672827418175,0.9713055954088953
-3.528209311145578,0.9716642754662841
-3.5269287547096813,0.9720229555236729
-3.5220074476964847,0.9723816355810617
-3.51758445924266,0.9727403156384505
-3.5175844574827524,0.9730989956958394
-3.5111549833444626,0.9734576757532282
-3.4864661862486375,0.973816355810617
-3.4824460780099455,0.9741750358680057
-3.4815218226407194,0.9745337159253945
-3.4600769028882796,0.9748923959827833
-3.4533745805965377,0.9752510760401721
-3.4533745805965292,0.975609756097561
-3.4506042517038216,0.9759684361549498
-3.434711453837184,0.9763271162123386
-3.427793386625897,0.9766857962697274
-3.4016286967781357,0.9770444763271162
-3.370747927738035,0.977403156384505
-3.369009460049853,0.9777618364418939
-3.369009460049842,0.9781205164992827
-3.3683657418879758,0.9784791965566715
-3.368365741887974,0.9788378766140603
-3.3678045149924696,0.9791965566714491
-3.367804514992461,0.9795552367288379
-3.3664862413991825,0.9799139167862266
-3.3664862413991825,0.9802725968436155
-3.364019175874025,0.9806312769010043
-3.3640191758740228,0.9809899569583931
-3.3607839764820273,0.9813486370157819
-3.360295823362788,0.9817073170731707
-3.358664087101179,0.9820659971305595
-3.3582642602700306,0.9824246771879483
-3.355980832823318,0.9827833572453372
-3.3544833746060467,0.983142037302726
-3.354481836624872,0.9835007173601148
-3.3437528501973426,0.9838593974175036
-3.3401494957618643,0.9842180774748924
-3.3161173485239517,0.9845767575322812
-3.315741729999236,0.9849354375896701
-3.31474822862451,0.9852941176470589
-3.3072777425339224,0.9856527977044476
-3.306671779034956,0.9860114777618364
-3.3066717790349553,0.9863701578192252
-3.3057812413188343,0.986728837876614
-3.3006837134587985,0.9870875179340028
-3.300537465375786,0.9874461979913917
-3.3001662757662,0.9878048780487805
-3.295886390212639,0.9881635581061693
-3.2870266671672606,0.9885222381635581
-3.2847259235427755,0.9888809182209469
-3.272151746849837,0.9892395982783357
-3.272151746849833,0.9895982783357246
-3.251510285694424,0.9899569583931134
-3.250917477657615,0.9903156384505022
-3.250917477656757,0.990674318507891
-3.24751942435546,0.9910329985652798
-3.2475194243548278,0.9913916786226685
-3.2401292283139966,0.9917503586800573
-3.240129228313372,0.9921090387374462
-3.229431441906077,0.992467718794835
-3.207246784046757,0.9928263988522238
-3.2072467840467542,0.9931850789096126
-3.20675253644421,0.9935437589670014
-3.206752536444201,0.9939024390243902
-3.20274658469181,0.994261119081779
-3.2020106454008648,0.9946197991391679
-3.1818649251883993,0.9949784791965567
-3.123554797629686,0.9953371592539455
-3.121140161973552,0.9956958393113343
-3.1174208542587585,0.9960545193687231
-3.117391811193018,0.996413199426112
-3.116707028484683,0.9967718794835008
-3.1135326654426114,0.9971305595408895
-3.113420232626834,0.9974892395982783
-3.1060858268890907,0.9978479196556671
-3.097849439181399,0.9982065997130559
-3.0976896014936925,0.9985652797704447
-3.0976147243967977,0.9989239598278336
-3.0645991276202036,0.9992826398852224
-3.057245973149635,0.9996413199426112
-3.0483222800301193,1.0


==> figures/ecdf/ppo_ncell.csv <==
x,y
-10.335547703346647,0.00032711808963035657
-10.252310978656938,0.0006542361792607131
-10.199438248609205,0.0009813542688910696
-10.106023244648053,0.0013084723585214263
-9.504460530656841,0.0016355904481517827
-9.354038494108401,0.001962708537782139
-9.178344882245916,0.002289826627412496
-8.967022499620304,0.0026169447170428526
-8.600027221015807,0.002944062806673209
-8.136857273415918,0.0032711808963035655
-7.842548706912405,0.003598298985933922
-7.582014172790148,0.003925417075564278
-7.462575383876222,0.004252535165194635
-7.416942036092129,0.004579653254824992
-7.415016613735887,0.004906771344455349
-7.3810857934514145,0.005233889434085705
-7.328214123001193,0.005561007523716062
-7.2846999534946235,0.005888125613346418
-7.205483740920482,0.0062152437029767745
-7.184182179234387,0.006542361792607131
-7.176122412496982,0.0068694798822374874
-7.015847201455263,0.007196597971867844
-6.98995091719772,0.007523716061498201
-6.952736475659771,0.007850834151128557
-6.950041165564515,0.008177952240758913
-6.950041165564514,0.00850507033038927
-6.920045052517057,0.008832188420019628
-6.875546614991303,0.009159306509649984
-6.62099053470079,0.009486424599280341
-6.620990534700767,0.009813542688910697
-6.619808984512134,0.010140660778541054
-6.582742399732153,0.01046777886817141
-6.54353611214506,0.010794896957801767
-6.530333200482239,0.011122015047432123
-6.521189684705481,0.01144913313706248
-6.49898735280887,0.011776251226692836
-6.498987352808867,0.012103369316323193
-6.479366340991884,0.012430487405953549
-6.46556448364332,0.012757605495583905
-6.457501848509048,0.013084723585214262
-6.456466462815047,0.013411841674844618
-6.402007048953611,0.013738959764474975
-6.396027388903905,0.014066077854105331
-6.377351708840089,0.014393195943735688
-6.377351708840084,0.014720314033366046
-6.2983635064372425,0.015047432122996402
-6.2946107822405075,0.015374550212626759
-6.285872486685933,0.015701668302257114
-6.271053437006975,0.01602878639188747
-6.2465222962259155,0.016355904481517827
-6.236576619759543,0.016683022571148183
-6.236576619759538,0.01701014066077854
-6.19895706672652,0.017337258750408896
-6.1706095968265355,0.017664376840039256
-6.137949871240958,0.017991494929669612
-6.136773666017658,0.01831861301929997
-6.136070317968167,0.018645731108930325
-6.105799572909651,0.018972849198560682
-6.065752736232884,0.019299967288191038
-6.055883413863012,0.019627085377821395
-6.041774087491635,0.01995420346745175
-5.956303699234163,0.020281321557082108
-5.956303699234156,0.020608439646712464
-5.956183736239772,0.02093555773634282
-5.952825272023009,0.021262675825973177
-5.929142136075626,0.021589793915603533
-5.875117663405036,0.02191691200523389
-5.86410935753427,0.022244030094864246
-5.8640607777151565,0.022571148184494603
-5.86248897430376,0.02289826627412496
-5.862486245225965,0.023225384363755316
-5.861523098166257,0.023552502453385672
-5.848608959862399,0.02387962054301603
-5.848608529063181,0.024206738632646385
-5.840125016875224,0.02453385672227674
-5.840125016875218,0.024860974811907098
-5.838819709074293,0.025188092901537455
-5.836510450144242,0.02551521099116781
-5.810680652932046,0.025842329080798167
-5.7400832644048645,0.026169447170428524
-5.690192071514125,0.02649656526005888
-5.688256231819227,0.026823683349689237
-5.68339485541274,0.027150801439319593
-5.674695678218785,0.02747791952894995
-5.660718598985795,0.027805037618580306
-5.649884434728701,0.028132155708210663
-5.639387544758036,0.02845927379784102
-5.630445595674452,0.028786391887471376
-5.626271576043835,0.029113509977101732
-5.586282392898392,0.029440628066732092
-5.583720126452783,0.02976774615636245
-5.571581947425774,0.030094864245992805
-5.565813428469359,0.03042198233562316
-5.558964026326606,0.030749100425253518
-5.542760104818483,0.031076218514883874
-5.542760104818482,0.03140333660451423
-5.532959346612135,0.03173045469414459
-5.522291268731516,0.03205757278377494
-5.5210961400838166,0.0323846908734053
-5.513412984350132,0.03271180896303565
-5.506501330644808,0.03303892705266601
-5.5064210174872334,0.033366045142296366
-5.50622063401355,0.033693163231926726
-5.497671647110324,0.03402028132155708
-5.475595447349285,0.03434739941118744
-5.470077952736711,0.03467451750081779
-5.469660379890557,0.03500163559044815
-5.468337692061924,0.03532875368007851
-5.453272160683446,0.035655871769708865
-5.431170428056983,0.035982989859339225
-5.4157793561114715,0.03631010794896958
-5.413012959041058,0.03663722603859994
-5.410656367212347,0.03696434412823029
-5.404060239248262,0.03729146221786065
-5.395864612932504,0.037618580307491004
-5.369219902718952,0.037945698397121363
-5.346957026457022,0.038272816486751716
-5.333679229544432,0.038599934576382076
-5.326540633478949,0.03892705266601243
-5.256273139893407,0.03925417075564279
-5.2449231403101395,0.03958128884527314
-5.244923140310132,0.0399084069349035
-5.240478498945875,0.040235525024533855
-5.198129849271512,0.040562643114164215
-5.192035655378443,0.04088976120379457
-5.192035655378416,0.04121687929342493
-5.185158802369954,0.04154399738305528
-5.184154284838531,0.04187111547268564
-5.184154284838524,0.042198233562315994
-5.177324509498105,0.042525351651946354
-5.140289234190828,0.04285246974157671
-5.127851059319138,0.04317958783120707
-5.127851049910974,0.04350670592083742
-5.123654811447701,0.04383382401046778
-5.084843544471021,0.04416094210009813
-5.01414797023192,0.04448806018972849
-4.951031568943097,0.044815178279358846
-4.945868715440497,0.045142296368989206
-4.937957334924416,0.04546941445861956
-4.865790180195171,0.04579653254824992
-4.861779614418615,0.04612365063788027
-4.861524815912967,0.04645076872751063
-4.861524815912963,0.046777886817140985
-4.861524815912958,0.047105004906771344
-4.847636074998036,0.047432122996401704
-4.847636074998035,0.04775924108603206
-4.8409966724445574,0.04808635917566242
-4.822691289270453,0.04841347726529277
-4.8226912892704465,0.04874059535492313
-4.822380171995113,0.04906771344455348
-4.820742525753014,0.04939483153418384
-4.818458465719654,0.049721949623814196
-4.818458465719653,0.050049067713444556
-4.806187164110735,0.05037618580307491
-4.803797373064828,0.05070330389270527
-4.798301220184851,0.05103042198233562
-4.7972376680923805,0.05135754007196598
-4.790864534513839,0.051684658161596335
-4.788366430372375,0.052011776251226695
-4.773446704811472,0.05233889434085705
-4.773446704811471,0.05266601243048741
-4.772862871340906,0.05299313052011776
-4.7725054501134565,0.05332024860974812
-4.772505450113449,0.053647366699378474
-4.767962505380739,0.053974484789008834
-4.767527582189972,0.05430160287863919
-4.764313772215391,0.05462872096826955
-4.7557910847704665,0.0549558390578999
-4.7557246096095644,0.05528295714753026
-4.750847725913518,0.05561007523716061
-4.743202198627308,0.05593719332679097
-4.742633510948092,0.056264311416421325
-4.742627118879845,0.056591429506051685
-4.729500417112019,0.05691854759568204
-4.7268834999899125,0.0572456656853124
-4.724425718925475,0.05757278377494275
-4.707615495442372,0.05789990186457311
-4.688362747935067,0.058227019954203464
-4.685155831215434,0.058554138043833824
-4.684719741443653,0.058881256133464184
-4.655904061928758,0.05920837422309454
-4.6489433450280195,0.0595354923127249
-4.643127026931311,0.05986261040235525
-4.638988672026597,0.06018972849198561
-4.634077151985906,0.06051684658161596
-4.634077151985905,0.06084396467124632
-4.634077151961486,0.061171082760876676
-4.621626132264462,0.061498200850507036
-4.606186842248662,0.06182531894013739
-4.605274636345268,0.06215243702976775
-4.601989815867221,0.0624795551193981
-4.587154346968618,0.06280667320902845
-4.587154346968324,0.06313379129865881
-4.58588837520439,0.06346090938828917
-4.585888375204385,0.06378802747791953
-4.585764279649234,0.06411514556754988
-4.575712714534689,0.06444226365718024
-4.575712714531531,0.0647693817468106
-4.571413466582676,0.06509649983644096
-4.559892455763089,0.0654236179260713
-4.559533875688031,0.06575073601570167
-4.5381118190459215,0.06607785410533203
-4.528101532967006,0.06640497219496239
-4.52779902806096,0.06673209028459273
-4.520436678030167,0.06705920837422309
-4.503870684511456,0.06738632646385345
-4.4962810083208975,0.06771344455348381
-4.496281008320326,0.06804056264311416
-4.495762732546186,0.06836768073274452
-4.492542098814309,0.06869479882237488
-4.491395248874528,0.06902191691200524
-4.486167386943548,0.06934903500163558
-4.482312413862253,0.06967615309126594
-4.481729462304564,0.0700032711808963
-4.462925573714526,0.07033038927052666
-4.460359063885871,0.07065750736015702
-4.457685640060897,0.07098462544978737
-4.455313716068396,0.07131174353941773
-4.452615434139474,0.07163886162904809
-4.436163749750743,0.07196597971867845
-4.4333687645232756,0.0722930978083088
-4.431205465400885,0.07262021589793916
-4.417968223495323,0.07294733398756952
-4.4179682234953175,0.07327445207719988
-4.412847024495867,0.07360157016683022
-4.409837014942578,0.07392868825646058
-4.4076359473264075,0.07425580634609094
-4.40362478443783,0.0745829244357213
-4.3962504910332925,0.07491004252535165
-4.396240294661205,0.07523716061498201
-4.388388346875607,0.07556427870461237
-4.383773029086434,0.07589139679424273
-4.382406902472755,0.07621851488387307
-4.380013901199602,0.07654563297350343
-4.37582119371031,0.07687275106313379
-4.375821193703424,0.07719986915276415
-4.372820117487348,0.0775269872423945
-4.364745018595752,0.07785410533202486
-4.363567038692118,0.07818122342165522
-4.3626822436488055,0.07850834151128558
-4.337525756938861,0.07883545960091592
-4.336804712360524,0.07916257769054628
-4.331420723204861,0.07948969578017664
-4.302013490520377,0.079816813869807
-4.297265905039329,0.08014393195943735
-4.2972652908374585,0.08047105004906771
-4.289634976347138,0.08079816813869807
-4.284353810889624,0.08112528622832843
-4.280786740897419,0.08145240431795878
-4.280548908375285,0.08177952240758914
-4.271547830616468,0.0821066404972195
-4.271547613916723,0.08243375858684986
-4.270784103339787,0.08276087667648022
-4.2599496428108,0.08308799476611056
-4.255084097204319,0.08341511285574092
-4.246446173031573,0.08374223094537128
-4.227770183273504,0.08406934903500164
-4.224649003017818,0.08439646712463199
-4.214839748649982,0.08472358521426235
-4.179980169646216,0.08505070330389271
-4.167004168698795,0.08537782139352307
-4.166711743932341,0.08570493948315341
-4.166711494107172,0.08603205757278377
-4.165143829290399,0.08635917566241413
-4.165143829290395,0.0866862937520445
-4.165035731844988,0.08701341184167484
-4.160381520223478,0.0873405299313052
-4.160381520223466,0.08766764802093556
-4.153457441452709,0.08799476611056592
-4.15304785203019,0.08832188420019627
-4.152196563320439,0.08864900228982663
-4.150401702086576,0.08897612037945699
-4.149846678772968,0.08930323846908735
-4.1483067213260565,0.08963035655871769
-4.1366322784858625,0.08995747464834805
-4.136632278477257,0.09028459273797841
-4.13120882991717,0.09061171082760877
-4.1233810177895185,0.09093882891723912
-4.121876155237491,0.09126594700686948
-4.112415965223529,0.09159306509649984
-4.103647171745723,0.0919201831861302
-4.103647171745717,0.09224730127576054
-4.101219636122636,0.0925744193653909
-4.09577741474798,0.09290153745502126
-4.081870688744141,0.09322865554465162
-4.081755300071876,0.09355577363428197
-4.075249587202533,0.09388289172391233
-4.069389513641803,0.09421000981354269
-4.066649361413799,0.09453712790317305
-4.060287149196401,0.09486424599280341
-4.057963362085384,0.09519136408243375
-4.055160750916101,0.09551848217206411
-4.054569475081104,0.09584560026169447
-4.052515849503274,0.09617271835132483
-4.052515849503272,0.09649983644095518
-4.049563664891442,0.09682695453058554
-4.044909655898302,0.0971540726202159
-4.040165585319561,0.09748119070984626
-4.039002371783205,0.0978083087994766
-4.012712084048843,0.09813542688910697
-4.002866720796408,0.09846254497873733
-3.988121237815193,0.09878966306836769
-3.9846534842409,0.09911678115799803
-3.9785854408539496,0.09944389924762839
-3.9708801698735052,0.09977101733725875
-3.9699989549556878,0.10009813542688911
-3.969231994819829,0.10042525351651946
-3.9649916546487023,0.10075237160614982
-3.953563082959386,0.10107948969578018
-3.95065799623244,0.10140660778541054
-3.949200239282546,0.10173372587504088
-3.9449717873326926,0.10206084396467124
-3.939394284130229,0.1023879620543016
-3.9390345085158613,0.10271508014393196
-3.937188746762306,0.10304219823356231
-3.921681142968956,0.10336931632319267
-3.920938629124307,0.10369643441282303
-3.9209386291237562,0.10402355250245339
-3.920409537171554,0.10435067059208374
-3.917211273744087,0.1046777886817141
-3.911367166307643,0.10500490677134446
-3.9090229835563677,0.10533202486097482
-3.9007586716471296,0.10565914295060516
-3.8844285583896303,0.10598626104023552
-3.883952260254436,0.10631337912986588
-3.8818735815900425,0.10664049721949624
-3.870302485745629,0.1069676153091266
-3.869501809304296,0.10729473339875695
-3.8681502466226894,0.10762185148838731
-3.8655844430361066,0.10794896957801767
-3.8639349746878375,0.10827608766764803
-3.863934974336172,0.10860320575727837
-3.8632358004641274,0.10893032384690873
-3.863235800462754,0.1092574419365391
-3.8533922961000804,0.10958456002616945
-3.8515391600595272,0.1099116781157998
-3.848609479972501,0.11023879620543016
-3.8486090959422703,0.11056591429506052
-3.8485381257512006,0.11089303238469088
-3.839678278488613,0.11122015047432122
-3.8396776848568797,0.11154726856395158
-3.837084821997103,0.11187438665358194
-3.826122959243273,0.1122015047432123
-3.826122959243268,0.11252862283284265
-3.8239210739457263,0.11285574092247301
-3.822777201229303,0.11318285901210337
-3.8158797560309465,0.11350997710173373
-3.815879455037224,0.11383709519136408
-3.8093912718908993,0.11416421328099444
-3.803002140489225,0.1144913313706248
-3.80289804865829,0.11481844946025516
-3.802897967072931,0.1151455675498855
-3.801745670981452,0.11547268563951586
-3.8017456709814375,0.11579980372914622
-3.797099104858959,0.11612692181877658
-3.79567294275827,0.11645403990840693
-3.7954562972197885,0.11678115799803729
-3.7931918757190064,0.11710827608766765
-3.7928971823648854,0.11743539417729801
-3.787941197949685,0.11776251226692837
-3.7857223536166456,0.11808963035655871
-3.7825220122381142,0.11841674844618907
-3.7825220121863525,0.11874386653581943
-3.7799737160288034,0.1190709846254498
-3.7799737160121962,0.11939810271508014
-3.7636474154278146,0.1197252208047105
-3.7606933494266785,0.12005233889434086
-3.757420901256892,0.12037945698397122
-3.7574208969922935,0.12070657507360157
-3.756340482817845,0.12103369316323193
-3.7563403770037387,0.12136081125286229
-3.7551797914336733,0.12168792934249265
-3.749680486068337,0.12201504743212299
-3.7470774054231013,0.12234216552175335
-3.737300601239781,0.12266928361138371
-3.7336887487382926,0.12299640170101407
-3.7241569070855434,0.12332351979064442
-3.717918139829795,0.12365063788027478
-3.7176233579334537,0.12397775596990514
-3.717297088685055,0.1243048740595355
-3.715206843583094,0.12463199214916584
-3.7133244100909577,0.1249591102387962
-3.704764296661491,0.12528622832842656
-3.702075152201773,0.1256133464180569
-3.6923887433845453,0.12594046450768728
-3.6915315351438096,0.12626758259731763
-3.691531535143801,0.12659470068694798
-3.691531535143796,0.12692181877657835
-3.687130924085569,0.1272489368662087
-3.685987899077675,0.12757605495583907
-3.6791945416541942,0.12790317304546941
-3.6779914142380106,0.12823029113509976
-3.6776834574885537,0.12855740922473013
-3.676336403910689,0.12888452731436048
-3.674959940199143,0.12921164540399083
-3.6682486499304607,0.1295387634936212
-3.6582699728617007,0.12986588158325155
-3.6567466088590637,0.13019299967288192
-3.656742685087623,0.13052011776251227
-3.656282227108609,0.1308472358521426
-3.6560436796302094,0.131174353941773
-3.652445273075178,0.13150147203140333
-3.652445272990912,0.1318285901210337
-3.6514816609661045,0.13215570821066405
-3.6514816557781145,0.1324828263002944
-3.6512443546356184,0.13280994438992477
-3.6492818198593517,0.13313706247955512
-3.648254506765785,0.13346418056918546
-3.648254506676027,0.13379129865881584
-3.6459275533888245,0.13411841674844618
-3.6459275533888227,0.13444553483807656
-3.6457041074480987,0.1347726529277069
-3.635590532603867,0.13509977101733725
-3.634817986562081,0.13542688910696762
-3.634817986447669,0.13575400719659797
-3.6346251896594644,0.13608112528622832
-3.6346251896594612,0.1364082433758587
-3.6337748481336143,0.13673536146548904
-3.6329775082443594,0.1370624795551194
-3.6325490934464746,0.13738959764474976
-3.6317196042750637,0.1377167157343801
-3.6302487194512416,0.13804383382401048
-3.6276597521250697,0.13837095191364082
-3.6255165124868456,0.13869807000327117
-3.6252753615536144,0.13902518809290154
-3.6242535961587867,0.1393523061825319
-3.623029229121638,0.13967942427216226
-3.6228211684057894,0.1400065423617926
-3.6226914513262543,0.14033366045142295
-3.622224095397424,0.14066077854105333
-3.621606884036793,0.14098789663068367
-3.618073225899378,0.14131501472031405
-3.6178026416171516,0.1416421328099444
-3.6169630823026324,0.14196925089957474
-3.6161035325306283,0.1422963689892051
-3.615536235878602,0.14262348707883546
-3.615536235878601,0.1429506051684658
-3.615536235878589,0.14327772325809618
-3.61383032367042,0.14360484134772653
-3.6130789067566176,0.1439319594373569
-3.613078906756613,0.14425907752698724
-3.6129250227379264,0.1445861956166176
-3.6129110095700816,0.14491331370624796
-3.611937298703965,0.1452404317958783
-3.611063495398557,0.14556754988550866
-3.606027795988908,0.14589466797513903
-3.604200905474521,0.14622178606476938
-3.604200687872451,0.14654890415439975
-3.601231067289871,0.1468760222440301
-3.6011334341537142,0.14720314033366044
-3.6006289852808187,0.14753025842329082
-3.600295140160304,0.14785737651292116
-3.5952032434973153,0.1481844946025515
-3.5942833975636006,0.14851161269218188
-3.589702312745091,0.14883873078181223
-3.586211329810551,0.1491658488714426
-3.582989130304967,0.14949296696107295
-3.5792644707273187,0.1498200850507033
-3.5792644707273102,0.15014720314033367
-3.5785282225164536,0.15047432122996401
-3.5782420865962403,0.15080143931959436
-3.5766034143206746,0.15112855740922473
-3.5763094610454784,0.15145567549885508
-3.570982315361083,0.15178279358848545
-3.568089495946585,0.1521099116781158
-3.5655101846509503,0.15243702976774615
-3.5592640978513246,0.15276414785737652
-3.558708646597669,0.15309126594700687
-3.558708646597585,0.15341838403663724
-3.555728560474771,0.15374550212626759
-3.5550560520267447,0.15407262021589793
-3.5475923705929397,0.1543997383055283
-3.5414941662340023,0.15472685639515865
-3.5414941662340014,0.155053974484789
-3.5322163540226326,0.15538109257441937
-3.532078743735441,0.15570821066404972
-3.5239895756786757,0.1560353287536801
-3.521786573674959,0.15636244684331044
-3.518734494158341,0.15668956493294078
-3.518734494158331,0.15701668302257116
-3.5176655106707857,0.1573438011122015
-3.51766551067078,0.15767091920183185
-3.5097190365775606,0.15799803729146222
-3.509320947208083,0.15832515538109257
-3.5077555358410044,0.15865227347072294
-3.504069240355787,0.1589793915603533
-3.503838195828106,0.15930650964998364
-3.503838123941353,0.159633627739614
-3.5001539933829706,0.15996074582924436
-3.4986650277330438,0.1602878639188747
-3.495195855862881,0.16061498200850508
-3.495195855862879,0.16094210009813542
-3.4899976985829126,0.1612692181877658
-3.4888322683444084,0.16159633627739614
-3.4882615552048275,0.1619234543670265
-3.4880997943350156,0.16225057245665686
-3.4844412708475208,0.1625776905462872
-3.482976279953482,0.16290480863591755
-3.479209622444933,0.16323192672554793
-3.4766581176314877,0.16355904481517827
-3.4766581176314597,0.16388616290480865
-3.474597389256056,0.164213280994439
-3.4714441124666835,0.16454039908406934
-3.4667920210818086,0.1648675171736997
-3.4666216866414663,0.16519463526333006
-3.4636982235015568,0.16552175335296043
-3.462082120665582,0.16584887144259078
-3.460754208420197,0.16617598953222112
-3.458606487619851,0.1665031076218515
-3.453100872090314,0.16683022571148184
-3.4496886150664796,0.1671573438011122
-3.4448841193265594,0.16748446189074256
-3.444298926335776,0.1678115799803729
-3.4427737880373233,0.16813869807000328
-3.436960494012145,0.16846581615963363
-3.435267950931029,0.16879293424926398
-3.435267950845412,0.16912005233889435
-3.435267950811002,0.1694471704285247
-3.4350009774904704,0.16977428851815504
-3.4344450571704837,0.17010140660778542
-3.4344450562188538,0.17042852469741576
-3.4330278900610107,0.17075564278704614
-3.432596984153506,0.17108276087667648
-3.429218211849185,0.17140987896630683
-3.425944292959625,0.1717369970559372
-3.4258460891513307,0.17206411514556755
-3.42506442831675,0.1723912332351979
-3.418304889585002,0.17271835132482827
-3.4170168805555816,0.1730454694144586
-3.415312537163571,0.173372587504089
-3.4128805141953973,0.17369970559371933
-3.4121182521444635,0.17402682368334968
-3.408094665910145,0.17435394177298005
-3.4074364078780386,0.1746810598626104
-3.3995683807319255,0.17500817795224075
-3.3995683807319192,0.17533529604187112
-3.3956131486067043,0.17566241413150147
-3.395613148606692,0.17598953222113184
-3.3931015578039707,0.17631665031076219
-3.3925795890725268,0.17664376840039253
-3.3878959639015234,0.1769708864900229
-3.381249704680012,0.17729800457965325
-3.3797994217101412,0.17762512266928362
-3.379491872127856,0.17795224075891397
-3.379491872127852,0.17827935884854432
-3.372008710445636,0.1786064769381747
-3.365861969247685,0.17893359502780504
-3.365861969247683,0.17926071311743538
-3.355638779339443,0.17958783120706576
-3.3556387793394307,0.1799149492966961
-3.3556075138091273,0.18024206738632648
-3.355607513809127,0.18056918547595682
-3.3493120895385142,0.18089630356558717
-3.347626113542009,0.18122342165521754
-3.345749892724124,0.1815505397448479
-3.3457498927241205,0.18187765783447823
-3.3443068378784653,0.1822047759241086
-3.3440880534962045,0.18253189401373895
-3.343595698076959,0.18285901210336933
-3.3361085114833453,0.18318613019299967
-3.336108511483344,0.18351324828263002
-3.3356685208703762,0.1838403663722604
-3.3356568546318104,0.18416748446189074
-3.333646260013901,0.1844946025515211
-3.3316006059146193,0.18482172064115146
-3.331600605914616,0.1851488387307818
-3.3316006059146153,0.18547595682041218
-3.330079047029376,0.18580307491004253
-3.328513581767166,0.18613019299967287
-3.3285135817671314,0.18645731108930325
-3.32836218941293,0.1867844291789336
-3.3283621894128945,0.18711154726856394
-3.327000270947899,0.1874386653581943
-3.3266976347783825,0.18776578344782466
-3.3266976347783257,0.18809290153745503
-3.326407343297881,0.18842001962708538
-3.3246736788470344,0.18874713771671572
-3.322947630377207,0.1890742558063461
-3.322947630377128,0.18940137389597644
-3.3225276495838387,0.18972849198560682
-3.3199569807239784,0.19005561007523716
-3.3199569807239784,0.1903827281648675
-3.312460117741735,0.19070984625449788
-3.312460117741735,0.19103696434412823
-3.312318705977383,0.19136408243375858
-3.312318705977377,0.19169120052338895
-3.312045054307962,0.1920183186130193
-3.3117010323993954,0.19234543670264967
-3.3117010323993927,0.19267255479228002
-3.3112861118881742,0.19299967288191036
-3.3112435347086464,0.19332679097154074
-3.3112350465871994,0.19365390906117108
-3.311235046587188,0.19398102715080143
-3.307993910840704,0.1943081452404318
-3.30781828934096,0.19463526333006215
-3.307259824233891,0.19496238141969252
-3.304516258565184,0.19528949950932287
-3.3035858279630372,0.1956166175989532
-3.3025015986969586,0.1959437356885836
-3.302217617119674,0.19627085377821393
-3.3010949780279772,0.19659797186784428
-3.300251235744615,0.19692508995747465
-3.298422581628404,0.197252208047105
-3.2977057486165124,0.19757932613673537
-3.293132583248327,0.19790644422636572
-3.292210661806914,0.19823356231599606
-3.2882915794044596,0.19856068040562644
-3.2773405822673194,0.19888779849525678
-3.276379926132705,0.19921491658488713
-3.276128603721156,0.1995420346745175
-3.2760588409005527,0.19986915276414785
-3.2739979103893493,0.20019627085377822
-3.2739979103893444,0.20052338894340857
-3.2735208071869555,0.20085050703303892
-3.2728646422304273,0.2011776251226693
-3.272864642230424,0.20150474321229964
-3.2728266603986094,0.20183186130193
-3.2728266603985925,0.20215897939156036
-3.2728012192797484,0.2024860974811907
-3.2728012192797387,0.20281321557082108
-3.2703265796240237,0.20314033366045142
-3.2692587313703227,0.20346745175008177
-3.2664413496706746,0.20379456983971214
-3.2664413496706737,0.2041216879293425
-3.2655069595324653,0.20444880601897286
-3.265506959532455,0.2047759241086032
-3.265005009536685,0.20510304219823355
-3.264452996059667,0.20543016028786393
-3.259343977561233,0.20575727837749427
-3.259343977561227,0.20608439646712462
-3.2587417975122235,0.206411514556755
-3.258741797512222,0.20673863264638534
-3.2566415106055984,0.2070657507360157
-3.255698431115693,0.20739286882564606
-3.2516577947352445,0.2077199869152764
-3.251657794735233,0.20804710500490678
-3.2505981213324953,0.20837422309453713
-3.250341955538303,0.20870134118416747
-3.250317796124022,0.20902845927379785
-3.2432542789638923,0.2093555773634282
-3.24181494497021,0.20968269545305857
-3.24098248005314,0.2100098135426889
-3.239704268492823,0.21033693163231926
-3.239361618405142,0.21066404972194963
-3.23766009361227,0.21099116781157998
-3.2363275375642293,0.21131828590121032
-3.2352923831433746,0.2116454039908407
-3.23529238314337,0.21197252208047104
-3.227514354366874,0.21229964017010142
-3.2275143543668716,0.21262675825973176
-3.2275143543668694,0.2129538763493621
-3.2237561135200186,0.21328099443899248
-3.223503836274449,0.21360811252862283
-3.217062261609589,0.2139352306182532
-3.215641815573346,0.21426234870788355
-3.2156418155733286,0.2145894667975139
-3.2139754858953276,0.21491658488714427
-3.202232982165902,0.21524370297677461
-3.199133779057658,0.21557082106640496
-3.1989494910987104,0.21589793915603533
-3.1988784467773583,0.21622505724566568
-3.198475352492532,0.21655217533529605
-3.1895029421786387,0.2168792934249264
-3.182934207226226,0.21720641151455675
-3.1826264416880132,0.21753352960418712
-3.1813436214676702,0.21786064769381747
-3.1812440555604344,0.2181877657834478
-3.180949339454904,0.2185148838730782
-3.180011806700532,0.21884200196270853
-3.1782790728217023,0.2191691200523389
-3.177837104848006,0.21949623814196925
-3.177836679543475,0.2198233562315996
-3.1730344273729623,0.22015047432122997
-3.1720555403543704,0.22047759241086032
-3.1706993627749425,0.22080471050049066
-3.1703388138996487,0.22113182859012104
-3.1661534136649454,0.22145894667975138
-3.1661534136649445,0.22178606476938176
-3.165535798001527,0.2221131828590121
-3.1623991159068363,0.22244030094864245
-3.1592511806795747,0.22276741903827282
-3.155857843248694,0.22309453712790317
-3.1523610165018896,0.22342165521753352
-3.137475912573858,0.2237487733071639
-3.135825255638197,0.22407589139679424
-3.1347288721782967,0.2244030094864246
-3.1336414335706504,0.22473012757605496
-3.1330330466845995,0.2250572456656853
-3.130474959503457,0.22538436375531568
-3.1298873628056914,0.22571148184494602
-3.1298121050142234,0.2260385999345764
-3.1210563274301024,0.22636571802420674
-3.1147105866218054,0.2266928361138371
-3.114427151098046,0.22701995420346746
-3.1144271510980404,0.2273470722930978
-3.1079118261814136,0.22767419038272815
-3.1033017434287293,0.22800130847235853
-3.1033017434287284,0.22832842656198887
-3.1028471795213646,0.22865554465161925
-3.102678118941498,0.2289826627412496
-3.100319037329685,0.22930978083087994
-3.099575496305486,0.2296368989205103
-3.097369915270852,0.22996401701014066
-3.0964371897565965,0.230291135099771
-3.095010726423866,0.23061825318940138
-3.094237705879073,0.23094537127903172
-3.094237705879067,0.2312724893686621
-3.0921921654483726,0.23159960745829244
-3.0884744682140233,0.2319267255479228
-3.0861598809379895,0.23225384363755316
-3.0833617670925393,0.2325809617271835
-3.076571921120441,0.23290807981681386
-3.076320272576931,0.23323519790644423
-3.0751530265431652,0.23356231599607458
-3.0741554409730285,0.23388943408570495
-3.073960997879816,0.2342165521753353
-3.070664530714601,0.23454367026496564
-3.0683114405946856,0.23487078835459602
-3.064750091390096,0.23519790644422636
-3.06010083055682,0.23552502453385674
-3.0601008305568125,0.23585214262348708
-3.0460067896671372,0.23617926071311743
-3.0429155934289813,0.2365063788027478
-3.0423778942125215,0.23683349689237815
-3.0406448181947203,0.2371606149820085
-3.0381287840961155,0.23748773307163887
-3.024670257334626,0.23781485116126921
-3.0246680872861456,0.2381419692508996
-3.0207089945340693,0.23846908734052993
-3.0178336829002648,0.23879620543016028
-3.0175713212494872,0.23912332351979065
-3.012043252519572,0.239450441609421
-3.0113520630120303,0.23977755969905135
-3.007816187787536,0.24010467778868172
-3.0037563252297064,0.24043179587831207
-3.0021795331026175,0.24075891396794244
-2.9903491644411675,0.24108603205757279
-2.983440322185561,0.24141315014720313
-2.983439790669409,0.2417402682368335
-2.9832974910912244,0.24206738632646385
-2.983296960750758,0.2423945044160942
-2.9809177662325332,0.24272162250572457
-2.979400290360041,0.24304874059535492
-2.979400290358517,0.2433758586849853
-2.9761619716187635,0.24370297677461564
-2.9761619715447676,0.24403009486424598
-2.9759241498723217,0.24435721295387636
-2.9759241498710893,0.2446843310435067
-2.9706691657896096,0.24501144913313705
-2.968068393395737,0.24533856722276742
-2.9669862077436457,0.24566568531239777
-2.9658520629960217,0.24599280340202814
-2.965828179960182,0.2463199214916585
-2.9657195283259106,0.24664703958128883
-2.9638454094495597,0.2469741576709192
-2.963582885197147,0.24730127576054955
-2.9572152723200227,0.24762839385017993
-2.952455904761973,0.24795551193981027
-2.948057679643198,0.24828263002944062
-2.946712608555339,0.248609748119071
-2.9461182150579828,0.24893686620870134
-2.9395405224946884,0.2492639842983317
-2.9372890271261403,0.24959110238796206
-2.933113602591842,0.2499182204775924
-2.932850235286738,0.25024533856722275
-2.9328502352867343,0.2505724566568531
-2.930582471540172,0.2508995747464835
-2.9305824715401645,0.2512266928361138
-2.923090782306941,0.2515538109257442
-2.9228178588990312,0.25188092901537457
-2.920580337998189,0.2522080471050049
-2.920580337998186,0.25253516519463526
-2.9198511262326563,0.25286228328426563
-2.91315706268358,0.25318940137389595
-2.911041545122645,0.2535165194635263
-2.910559545011267,0.2538436375531567
-2.908828013991566,0.25417075564278707
-2.908202752093115,0.2544978737324174
-2.9061018614331355,0.25482499182204776
-2.9052794630630396,0.25515210991167814
-2.8924786237414266,0.25547922800130846
-2.892015775228903,0.25580634609093883
-2.8906710516504135,0.2561334641805692
-2.890334123207522,0.2564605822701995
-2.887975984243137,0.2567877003598299
-2.8852388497424872,0.25711481844946027
-2.885238849742478,0.2574419365390906
-2.88515809320085,0.25776905462872096
-2.880686583758657,0.25809617271835134
-2.880686583758648,0.25842329080798165
-2.8772345210906525,0.258750408897612
-2.8721774466663494,0.2590775269872424
-2.871534640181827,0.2594046450768728
-2.868913032049416,0.2597317631665031
-2.8673237260748867,0.26005888125613347
-2.8672084532564375,0.26038599934576384
-2.8637563337263012,0.26071311743539416
-2.8631886011278125,0.26104023552502453
-2.863056603649605,0.2613673536146549
-2.8630566036495964,0.2616944717042852
-2.8615831628651254,0.2620215897939156
-2.8582809534377756,0.262348707883546
-2.857994631915809,0.2626758259731763
-2.8579946319158065,0.26300294406280667
-2.8576995041857978,0.26333006215243704
-2.857358895057807,0.2636571802420674
-2.856383561128849,0.26398429833169773
-2.8551422670259377,0.2643114164213281
-2.854925374437774,0.2646385345109585
-2.8549253744377165,0.2649656526005888
-2.853015826599738,0.26529277069021917
-2.8523314883299635,0.26561988877984954
-2.8494766025343137,0.26594700686947986
-2.848864264251625,0.26627412495911024
-2.8479724635444894,0.2666012430487406
-2.845376696059013,0.26692836113837093
-2.845376696059012,0.2672554792280013
-2.8431893039324714,0.2675825973176317
-2.843189292193627,0.267909715407262
-2.841608208743883,0.26823683349689237
-2.840698741012627,0.26856395158652274
-2.8406896308122573,0.2688910696761531
-2.8348000307222487,0.26921818776578343
-2.8346925163645484,0.2695453058554138
-2.8339685980389713,0.2698724239450442
-2.833012917570541,0.2701995420346745
-2.831427494638087,0.2705266601243049
-2.83142749463808,0.27085377821393525
-2.8309550936528787,0.27118089630356557
-2.8304956476871563,0.27150801439319594
-2.830059827851358,0.2718351324828263
-2.8298697236570516,0.27216225057245663
-2.8294975650005845,0.272489368662087
-2.829479242461252,0.2728164867517174
-2.828315072307365,0.27314360484134775
-2.824423844740158,0.27347072293097807
-2.8214538706573693,0.27379784102060845
-2.8213680997821706,0.2741249591102388
-2.8211023604857726,0.27445207719986914
-2.8198802643373164,0.2747791952894995
-2.8196210304906644,0.2751063133791299
-2.8177517047005938,0.2754334314687602
-2.817452178753251,0.2757605495583906
-2.8168665987167745,0.27608766764802095
-2.8165710965094655,0.27641478573765127
-2.814419177927109,0.27674190382728164
-2.809495192754561,0.277069021916912
-2.8093036302980563,0.27739614000654234
-2.806859650421617,0.2777232580961727
-2.8057071923129735,0.2780503761858031
-2.8043022226805974,0.27837749427543346
-2.797213861872846,0.2787046123650638
-2.7908116924087087,0.27903173045469415
-2.78562580444272,0.2793588485443245
-2.7809983104423903,0.27968596663395484
-2.779167055800261,0.2800130847235852
-2.7777405817914254,0.2803402028132156
-2.7774757362188964,0.2806673209028459
-2.7774722392814355,0.2809944389924763
-2.775599954880168,0.28132155708210665
-2.775560032004009,0.281648675171737
-2.7749035409467724,0.28197579326136735
-2.7748929162893368,0.2823029113509977
-2.774886601643029,0.2826300294406281
-2.7722620504372233,0.2829571475302584
-2.768616483368037,0.2832842656198888
-2.768616483368033,0.28361138370951916
-2.7642291797591976,0.2839385017991495
-2.7608167290641585,0.28426561988877985
-2.7591520295006515,0.2845927379784102
-2.758765346261573,0.28491985606804054
-2.754886542844346,0.2852469741576709
-2.748066836982056,0.2855740922473013
-2.745665201755814,0.2859012103369316
-2.74562090363828,0.286228328426562
-2.742081017854941,0.28655544651619236
-2.740067044732371,0.2868825646058227
-2.7361280384824314,0.28720968269545305
-2.7299611491369844,0.2875368007850834
-2.7274743981423684,0.2878639188747138
-2.727474398142362,0.2881910369643441
-2.723712024790865,0.2885181550539745
-2.722649938610326,0.28884527314360486
-2.7193855947680983,0.2891723912332352
-2.709402501238885,0.28949950932286556
-2.709024425644996,0.28982662741249593
-2.704953023318449,0.29015374550212625
-2.7042710270766115,0.2904808635917566
-2.7042710270766057,0.290807981681387
-2.7036775606455117,0.2911350997710173
-2.7036775244547924,0.2914622178606477
-2.702315945554896,0.29178933595027806
-2.702309076987443,0.2921164540399084
-2.70226396868527,0.29244357212953875
-2.6999559559748576,0.2927706902191691
-2.699955782486883,0.2930978083087995
-2.6996806057315745,0.2934249263984298
-2.699680605712034,0.2937520444880602
-2.6996195290379084,0.29407916257769057
-2.699109832114112,0.2944062806673209
-2.6989611781151437,0.29473339875695126
-2.698889743115801,0.29506051684658163
-2.698343761383398,0.29538763493621195
-2.696974773369486,0.2957147530258423
-2.6926576809604237,0.2960418711154727
-2.6926576809604175,0.296368989205103
-2.6918876021632236,0.2966961072947334
-2.687474267726303,0.29702322538436376
-2.6862097071331363,0.29735034347399414
-2.6862097071331297,0.29767746156362446
-2.6848682350511552,0.29800457965325483
-2.679038279250688,0.2983316977428852
-2.6788920027040555,0.2986588158325155
-2.6771872539729116,0.2989859339221459
-2.677039881066892,0.29931305201177627
-2.6770398808377442,0.2996401701014066
-2.6770398808377394,0.29996728819103696
-2.672482880405272,0.30029440628066734
-2.6713951922123034,0.30062152437029765
-2.670190456308559,0.30094864245992803
-2.6675786314593704,0.3012757605495584
-2.6666003096741635,0.3016028786391887
-2.662723710465775,0.3019299967288191
-2.6611121001117066,0.30225711481844947
-2.661112100111706,0.30258423290807984
-2.6530193355417833,0.30291135099771016
-2.64981452828572,0.30323846908734053
-2.6486348068689063,0.3035655871769709
-2.647834307642643,0.3038927052666012
-2.6446997003131534,0.3042198233562316
-2.6395112167928314,0.304546941445862
-2.635366103269983,0.3048740595354923
-2.6330931601259198,0.30520117762512267
-2.632953545156974,0.30552829571475304
-2.6327487117545276,0.30585541380438336
-2.632748711754513,0.30618253189401373
-2.631950153058108,0.3065096499836441
-2.6309951882433786,0.3068367680732745
-2.622825732945128,0.3071638861629048
-2.622087368586587,0.30749100425253517
-2.6216705478057296,0.30781812234216555
-2.6149693144419004,0.30814524043179586
-2.6138987325875362,0.30847235852142624
-2.612379040521827,0.3087994766110566
-2.608841762577939,0.30912659470068693
-2.601160454256684,0.3094537127903173
-2.598474456349709,0.3097808308799477
-2.5984744563496993,0.310107948969578
-2.596914260151147,0.31043506705920837
-2.5968486364822576,0.31076218514883874
-2.595702194155485,0.31108930323846906
-2.594571133291445,0.31141642132809944
-2.59243435186689,0.3117435394177298
-2.5924343518668884,0.3120706575073602
-2.5912542343447758,0.3123977755969905
-2.588863101697933,0.3127248936866209
-2.586574208686003,0.31305201177625125
-2.586424391202231,0.31337912986588157
-2.585735565898549,0.31370624795551194
-2.57856268645748,0.3140333660451423
-2.577700127130662,0.31436048413477263
-2.577700127130652,0.314687602224403
-2.57633049044991,0.3150147203140334
-2.574946986658198,0.3153418384036637
-2.5693690188928473,0.3156689564932941
-2.569026473399039,0.31599607458292445
-2.5670360008680806,0.31632319267255476
-2.5635107862521753,0.31665031076218514
-2.5574410451984733,0.3169774288518155
-2.555179191865097,0.3173045469414459
-2.5508150065607933,0.3176316650310762
-2.550383866892769,0.3179587831207066
-2.5501675938642467,0.31828590121033695
-2.550160857528573,0.31861301929996727
-2.5486264556405325,0.31894013738959764
-2.545093269377349,0.319267255479228
-2.5450932693773423,0.31959437356885834
-2.5442486196345167,0.3199214916584887
-2.54277235254297,0.3202486097481191
-2.5404392448467683,0.3205757278377494
-2.5373853013975145,0.3209028459273798
-2.5373853013975114,0.32122996401701015
-2.535066358623408,0.3215570821066405
-2.5350663586233857,0.32188420019627084
-2.532835408157375,0.3222113182859012
-2.532835408154698,0.3225384363755316
-2.5328354081291993,0.3228655544651619
-2.53133260912188,0.3231926725547923
-2.52938399438789,0.32351979064442266
-2.5257198088497956,0.323846908734053
-2.51883738385092,0.32417402682368335
-2.516925481271177,0.3245011449133137
-2.516925481271177,0.32482826300294404
-2.5164831087858004,0.3251553810925744
-2.516453490323609,0.3254824991822048
-2.516198401312763,0.3258096172718351
-2.516198401299962,0.3261367353614655
-2.5145832137328457,0.32646385345109585
-2.511945254261659,0.3267909715407262
-2.5114463339205737,0.32711808963035655
-2.5106903862439536,0.3274452077199869
-2.510552724387759,0.3277723258096173
-2.510552724387695,0.3280994438992476
-2.5073278327403052,0.328426561988878
-2.5063924828682063,0.32875368007850836
-2.5062034546896905,0.3290807981681387
-2.5062034546896856,0.32940791625776905
-2.50289348974795,0.3297350343473994
-2.5013391120502706,0.33006215243702974
-2.5013391120455526,0.3303892705266601
-2.4969768701053194,0.3307163886162905
-2.492406123014282,0.33104350670592086
-2.491895107613353,0.3313706247955512
-2.4918951076133515,0.33169774288518156
-2.4913259535173293,0.33202486097481193
-2.491325953517318,0.33235197906444225
-2.4913259535173125,0.3326790971540726
-2.4908282652526674,0.333006215243703
-2.484798214002943,0.3333333333333333
-2.477888700820201,0.3336604514229637
-2.473599425279405,0.33398756951259406
-2.4667140137491304,0.3343146876022244
-2.464754700225409,0.33464180569185475
-2.462753045991242,0.33496892378148513
-2.4623256196131527,0.33529604187111545
-2.461266770816822,0.3356231599607458
-2.461068167152914,0.3359502780503762
-2.45922739300389,0.33627739614000657
-2.45922739300388,0.3366045142296369
-2.4554394530446566,0.33693163231926726
-2.455114248624583,0.33725875040889763
-2.448676727118544,0.33758586849852795
-2.44831663486647,0.3379129865881583
-2.4452586264909932,0.3382401046777887
-2.441450896269039,0.338567222767419
-2.4410789403022415,0.3388943408570494
-2.4390161837093647,0.33922145894667977
-2.429279636442716,0.3395485770363101
-2.4280308594741644,0.33987569512594046
-2.424600634518519,0.34020281321557083
-2.4232633202985188,0.34052993130520115
-2.417867335173114,0.3408570493948315
-2.4155654833955325,0.3411841674844619
-2.415116434361293,0.34151128557409227
-2.409265026527936,0.3418384036637226
-2.409228611200314,0.34216552175335296
-2.40846488100413,0.34249263984298334
-2.4084647751159993,0.34281975793261366
-2.4048472925847078,0.34314687602224403
-2.40423211107975,0.3434739941118744
-2.4036315098174486,0.3438011122015047
-2.4036315098174486,0.3441282302911351
-2.401913923880294,0.34445534838076547
-2.401716121006144,0.3447824664703958
-2.4013119555866793,0.34510958456002616
-2.401296598459344,0.34543670264965654
-2.401211056738636,0.3457638207392869
-2.4012110567386307,0.3460909388289172
-2.397410127410787,0.3464180569185476
-2.397410127410771,0.346745175008178
-2.3961199327001226,0.3470722930978083
-2.3961199327001226,0.34739941118743867
-2.3952023864140006,0.34772652927706904
-2.3952023864139997,0.34805364736669936
-2.3952023864139957,0.34838076545632973
-2.3908258142603493,0.3487078835459601
-2.3898235703261235,0.3490350016355904
-2.389595089597303,0.3493621197252208
-2.3894053557365864,0.3496892378148512
-2.3889016565868593,0.3500163559044815
-2.387978372278775,0.35034347399411186
-2.384994987277024,0.35067059208374224
-2.383647463504037,0.3509977101733726
-2.3807800922847906,0.35132482826300293
-2.3805162672091553,0.3516519463526333
-2.3748142228375704,0.3519790644422637
-2.3748087414412806,0.352306182531894
-2.3736577461832566,0.35263330062152437
-2.372591457219205,0.35296041871115474
-2.372216085990309,0.35328753680078506
-2.3708463851871975,0.35361465489041544
-2.369303163154427,0.3539417729800458
-2.3693031631544224,0.35426889106967613
-2.36083324221336,0.3545960091593065
-2.359445995527478,0.3549231272489369
-2.3577923198335897,0.35525024533856725
-2.355894091326069,0.35557736342819757
-2.355788794121755,0.35590448151782794
-2.3528201579222503,0.3562315996074583
-2.351983962888215,0.35655871769708863
-2.3519493978886996,0.356885835786719
-2.351242651547359,0.3572129538763494
-2.3496720314487676,0.3575400719659797
-2.3325887125828326,0.3578671900556101
-2.332588712582831,0.35819430814524045
-2.3314936954278926,0.35852142623487077
-2.331433263604238,0.35884854432450114
-2.3310909572823086,0.3591756624141315
-2.3308079384949036,0.35950278050376183
-2.3282596365139208,0.3598298985933922
-2.322501413096399,0.3601570166830226
-2.3219199174614427,0.36048413477265295
-2.3203951458934724,0.36081125286228327
-2.3158675884809963,0.36113837095191365
-2.3131015763851828,0.361465489041544
-2.308081637437657,0.36179260713117434
-2.305737587276798,0.3621197252208047
-2.3053625023182995,0.3624468433104351
-2.304581292996138,0.3627739614000654
-2.3015817913584375,0.3631010794896958
-2.297597079142746,0.36342819757932615
-2.2969550511229095,0.36375531566895647
-2.2965179849892916,0.36408243375858684
-2.2940580417880008,0.3644095518482172
-2.2872834377050384,0.3647366699378476
-2.28367303017413,0.3650637880274779
-2.2781606740658247,0.3653909061171083
-2.2758272635716774,0.36571802420673866
-2.275827221844346,0.366045142296369
-2.275827221844344,0.36637226038599935
-2.2716579421452683,0.3666993784756297
-2.2694399834059737,0.36702649656526004
-2.266265385989259,0.3673536146548904
-2.261546045566885,0.3676807327445208
-2.258655140071415,0.3680078508341511
-2.258610869719917,0.3683349689237815
-2.251133940973098,0.36866208701341185
-2.2511339409730926,0.3689892051030422
-2.243096256825696,0.36931632319267255
-2.2430962568256945,0.3696434412823029
-2.242901462805014,0.3699705593719333
-2.242070818326095,0.3702976774615636
-2.2360634423639216,0.370624795551194
-2.2341118052225686,0.37095191364082436
-2.2304302676873835,0.3712790317304547
-2.2281959099091178,0.37160614982008505
-2.213607294935492,0.3719332679097154
-2.209404128112175,0.37226038599934574
-2.205763749066618,0.3725875040889761
-2.2043493281511,0.3729146221786065
-2.204349233673934,0.3732417402682368
-2.2029166502617374,0.3735688583578672
-2.195414214132415,0.37389597644749756
-2.1942895754820433,0.3742230945371279
-2.1942895754820424,0.37455021262675825
-2.1909455703442613,0.3748773307163886
-2.19084855752393,0.375204448806019
-2.1906383936484684,0.3755315668956493
-2.184861668873192,0.3758586849852797
-2.1820480448498416,0.37618580307491006
-2.1820480448498287,0.3765129211645404
-2.1707558185173146,0.37684003925417076
-2.166424667994122,0.37716715734380113
-2.163150250906213,0.37749427543343145
-2.1610161399991643,0.3778213935230618
-2.154971107153912,0.3781485116126922
-2.154971107153882,0.3784756297023225
-2.149818763535526,0.3788027477919529
-2.149818763535525,0.37912986588158326
-2.1479355946098853,0.37945698397121363
-2.145988105764782,0.37978410206084395
-2.1394933850423437,0.3801112201504743
-2.1394638916322117,0.3804383382401047
-2.138797034293259,0.380765456329735
-2.1381981815824553,0.3810925744193654
-2.1381942423643894,0.38141969250899577
-2.13434167209295,0.3817468105986261
-2.131344337793205,0.38207392868825646
-2.130347651362286,0.38240104677788683
-2.122368963916455,0.38272816486751715
-2.1220706790067765,0.3830552829571475
-2.12104297557239,0.3833824010467779
-2.117585144791728,0.3837095191364082
-2.1107636200495286,0.3840366372260386
-2.1099394219451177,0.38436375531566896
-2.1072029176916747,0.38469087340529934
-2.105952895326828,0.38501799149492966
-2.105752719330981,0.38534510958456003
-2.1054546706484083,0.3856722276741904
-2.105374550615169,0.3859993457638207
-2.1049825246402385,0.3863264638534511
-2.1048419267209457,0.38665358194308147
-2.1031422194315126,0.3869807000327118
-2.1017185668677616,0.38730781812234216
-2.099588080627135,0.38763493621197254
-2.095493546691825,0.38796205430160285
-2.09520438917257,0.38828917239123323
-2.0945164095530986,0.3886162904808636
-2.092454281171732,0.388943408570494
-2.0896470014739865,0.3892705266601243
-2.0868351759934236,0.38959764474975467
-2.0864889146336205,0.38992476283938504
-2.0828025739450076,0.39025188092901536
-2.082701307166995,0.39057899901864573
-2.0822956349377515,0.3909061171082761
-2.0800521774984584,0.3912332351979064
-2.0800521774984526,0.3915603532875368
-2.079541558618413,0.3918874713771672
-2.0774860795287706,0.3922145894667975
-2.076653775372091,0.39254170755642787
-2.0766525180240327,0.39286882564605824
-2.0762962503729834,0.39319594373568856
-2.076296250372981,0.39352306182531893
-2.0761722733595196,0.3938501799149493
-2.0746595703218893,0.3941772980045797
-2.074283796275932,0.39450441609421
-2.073931170062216,0.39483153418384037
-2.073880417921254,0.39515865227347075
-2.0735276906747497,0.39548577036310106
-2.071493459130954,0.39581288845273144
-2.069169315341342,0.3961400065423618
-2.067546457623414,0.39646712463199213
-2.0673059324677303,0.3967942427216225
-2.0640148099454074,0.3971213608112529
-2.064011797924035,0.3974484789008832
-2.063451351792857,0.39777559699051357
-2.06304611186942,0.39810271508014394
-2.057432421501878,0.39842983316977426
-2.0540070279429643,0.39875695125940464
-2.0477425693938613,0.399084069349035
-2.044426985491249,0.3994111874386654
-2.0435124555018316,0.3997383055282957
-2.0379556999012607,0.4000654236179261
-2.0353791486068977,0.40039254170755645
-2.030901266743244,0.40071965979718677
-2.0308584834441143,0.40104677788681714
-2.030060669425439,0.4013738959764475
-2.027121706336952,0.40170101406607783
-2.0271217063369478,0.4020281321557082
-2.02625406304723,0.4023552502453386
-2.0211077911484185,0.4026823683349689
-2.0185693769076423,0.4030094864245993
-2.018569375438009,0.40333660451422965
-2.0165111603637396,0.40366372260386
-2.01579981078139,0.40399084069349034
-2.015799810781377,0.4043179587831207
-2.0141540744147797,0.4046450768727511
-2.014096639892365,0.4049721949623814
-2.01320777498004,0.4052993130520118
-2.0121204969451147,0.40562643114164215
-1.99807502953419,0.40595354923127247
-1.9949364910467366,0.40628066732090284
-1.9912001684080152,0.4066077854105332
-1.988647668914843,0.40693490350016354
-1.9809527333731227,0.4072620215897939
-1.980952733373119,0.4075891396794243
-1.980519153011271,0.4079162577690546
-1.9760731781618317,0.408243375858685
-1.97607317816183,0.40857049394831535
-1.9754230923396812,0.4088976120379457
-1.9739261939924293,0.40922473012757604
-1.9739261939924273,0.4095518482172064
-1.973614015915827,0.4098789663068368
-1.9736140159158262,0.4102060843964671
-1.9730505138956809,0.4105332024860975
-1.9704008429455249,0.41086032057572786
-1.969720875410142,0.4111874386653582
-1.9697208754101339,0.41151455675498855
-1.9697208754101236,0.4118416748446189
-1.9659411064159409,0.41216879293424924
-1.965941106415939,0.4124959110238796
-1.9643427412443817,0.41282302911351
-1.964227970188791,0.41315014720314036
-1.96127436752312,0.4134772652927707
-1.9602354918747398,0.41380438338240105
-1.9582337125505416,0.4141315014720314
-1.9570984078803937,0.41445861956166175
-1.9558718740791412,0.4147857376512921
-1.9523520846075642,0.4151128557409225
-1.9523520846075613,0.4154399738305528
-1.94987110057015,0.4157670919201832
-1.9457230808633328,0.41609421000981356
-1.9424925879799786,0.4164213280994439
-1.9421392228892616,0.41674844618907425
-1.9365650230272788,0.4170755642787046
-1.9339041117532436,0.41740268236833494
-1.9339041117532363,0.4177298004579653
-1.9330968408719473,0.4180569185475957
-1.9227979166008888,0.41838403663722606
-1.9125436673100127,0.4187111547268564
-1.905956606116561,0.41903827281648676
-1.9008190230829904,0.41936539090611713
-1.8995481878055969,0.41969250899574745
-1.8964071889642968,0.4200196270853778
-1.8964061837804878,0.4203467451750082
-1.892821620202992,0.4206738632646385
-1.8899252095858536,0.4210009813542689
-1.889925209585849,0.42132809944389926
-1.8864288155768607,0.4216552175335296
-1.8857131041014923,0.42198233562315995
-1.8792991065872113,0.42230945371279033
-1.875584447503377,0.42263657180242065
-1.8674399698499784,0.422963689892051
-1.8661176991836526,0.4232908079816814
-1.86611769918365,0.42361792607131177
-1.8642228705193284,0.4239450441609421
-1.849249674565214,0.42427216225057246
-1.8431784953263175,0.42459928034020283
-1.8424857858658898,0.42492639842983315
-1.8417781708961882,0.4252535165194635
-1.8408699265448507,0.4255806346090939
-1.8404993760843262,0.4259077526987242
-1.837885844420195,0.4262348707883546
-1.83729557991879,0.42656198887798497
-1.832423917015253,0.4268891069676153
-1.8272292214859873,0.42721622505724566
-1.8238173228245202,0.42754334314687603
-1.8174224816994358,0.4278704612365064
-1.8143386258136878,0.4281975793261367
-1.8128703336880998,0.4285246974157671
-1.8090232007018836,0.42885181550539747
-1.8090094317753975,0.4291789335950278
-1.8074962502967096,0.42950605168465816
-1.8039226157176533,0.42983316977428854
-1.803363076010117,0.43016028786391886
-1.8024157150117917,0.43048740595354923
-1.8024157150117874,0.4308145240431796
-1.8001248414615019,0.4311416421328099
-1.8001248149706421,0.4314687602224403
-1.7976118674689732,0.43179587831207067
-1.792787696861189,0.432122996401701
-1.7907685179266535,0.43245011449133136
-1.7907684677813083,0.43277723258096173
-1.7859113099227373,0.4331043506705921
-1.783994762903215,0.4334314687602224
-1.782070769280275,0.4337585868498528
-1.7757112295775033,0.4340857049394832
-1.7754145896431333,0.4344128230291135
-1.7753215092986967,0.43473994111874387
-1.7750005784497576,0.43506705920837424
-1.7743508011022906,0.43539417729800456
-1.7725460182950457,0.43572129538763493
-1.772217874036065,0.4360484134772653
-1.7709264008521841,0.4363755315668956
-1.7656520546708026,0.436702649656526
-1.7598280818431804,0.4370297677461564
-1.754528718548862,0.43735688583578675
-1.7528054381170486,0.43768400392541706
-1.75146450982361,0.43801112201504744
-1.750399527946233,0.4383382401046778
-1.7498171550394672,0.43866535819430813
-1.741027544382429,0.4389924762839385
-1.7386626997134436,0.4393195943735689
-1.7383024357217072,0.4396467124631992
-1.738130123348804,0.43997383055282957
-1.737405894359371,0.44030094864245994
-1.7342727844920847,0.44062806673209026
-1.73270424198162,0.44095518482172064
-1.732704241981616,0.441282302911351
-1.73022932187266,0.44160942100098133
-1.7176462443820666,0.4419365390906117
-1.7123362955004264,0.4422636571802421
-1.7094097811979971,0.44259077526987245
-1.7093490499739883,0.44291789335950277
-1.7046436503136064,0.44324501144913314
-1.7037016735314856,0.4435721295387635
-1.7037016735314687,0.44389924762839383
-1.7031869417277319,0.4442263657180242
-1.7030105387486592,0.4445534838076546
-1.7029708453790198,0.4448806018972849
-1.7024903934627151,0.4452077199869153
-1.7008490343416,0.44553483807654565
-1.69475892778778,0.44586195616617597
-1.6817097750818537,0.44618907425580634
-1.681709775081853,0.4465161923454367
-1.6812094213085138,0.44684331043506703
-1.6763035118224339,0.4471704285246974
-1.675914821196015,0.4474975466143278
-1.675894503098934,0.44782466470395815
-1.6744629408960563,0.44815178279358847
-1.67446294089605,0.44847890088321885
-1.6737490439167535,0.4488060189728492
-1.6692708297849164,0.44913313706247954
-1.6635507077373288,0.4494602551521099
-1.6620128851987284,0.4497873732417403
-1.6620128851987135,0.4501144913313706
-1.6620128851652076,0.450441609421001
-1.6581781221220302,0.45076872751063135
-1.6517261818193105,0.45109584560026167
-1.6517261036806679,0.45142296368989204
-1.6517260990021834,0.4517500817795224
-1.650567798514303,0.4520771998691528
-1.650372327986594,0.4524043179587831
-1.6488747570990516,0.4527314360484135
-1.6471188941581034,0.45305855413804386
-1.6463535708002073,0.4533856722276742
-1.6447255469048194,0.45371279031730455
-1.6432784134456728,0.4540399084069349
-1.641264588319436,0.45436702649656524
-1.6380251147253424,0.4546941445861956
-1.6348697081895396,0.455021262675826
-1.6317665158472257,0.4553483807654563
-1.6313952914938503,0.4556754988550867
-1.6288932372899148,0.45600261694471705
-1.624142640038033,0.4563297350343474
-1.6237375847308433,0.45665685312397775
-1.62243800573386,0.4569839712136081
-1.6203117946875043,0.4573110893032385
-1.6201165648601954,0.4576382073928688
-1.6193238741578786,0.4579653254824992
-1.619170952283553,0.45829244357212956
-1.612454103110367,0.4586195616617599
-1.61156399532531,0.45894667975139025
-1.6094391558963665,0.4592737978410206
-1.6040552413833944,0.45960091593065094
-1.6040444583097393,0.4599280340202813
-1.60292933496661,0.4602551521099117
-1.601154945481757,0.460582270199542
-1.5999096463414642,0.4609093882891724
-1.5985080021047742,0.46123650637880276
-1.5969546331316766,0.46156362446843313
-1.59628339882582,0.46189074255806345
-1.5911348644843066,0.4622178606476938
-1.5773183261222985,0.4625449787373242
-1.5769663086695105,0.4628720968269545
-1.5769663086695103,0.4631992149165849
-1.5751632765741161,0.46352633300621526
-1.5745561727042285,0.4638534510958456
-1.5745561727042232,0.46418056918547596
-1.5735808135440483,0.46450768727510633
-1.572916450101164,0.46483480536473665
-1.5715052339734183,0.465161923454367
-1.5701541435144302,0.4654890415439974
-1.564265582848882,0.4658161596336277
-1.5598746349156962,0.4661432777232581
-1.5577237340825603,0.46647039581288846
-1.5570009700261294,0.46679751390251883
-1.5547170499800271,0.46712463199214915
-1.5543293884182903,0.4674517500817795
-1.5502184864661697,0.4677788681714099
-1.5495355700679225,0.4681059862610402
-1.5456308649214243,0.4684331043506706
-1.5456308649043073,0.46876022244030097
-1.5444935371494655,0.4690873405299313
-1.538682071562072,0.46941445861956166
-1.5386820715620717,0.46974157670919203
-1.538682071562069,0.47006869479882235
-1.5383060599502134,0.4703958128884527
-1.530038346429066,0.4707229309780831
-1.5257137593945023,0.47105004906771347
-1.5224175636570576,0.4713771671573438
-1.5181226947175666,0.47170428524697416
-1.517849919585056,0.47203140333660454
-1.5126760004150448,0.47235852142623486
-1.5060892352358417,0.47268563951586523
-1.5060892352358342,0.4730127576054956
-1.5057623915254892,0.4733398756951259
-1.5033266252746058,0.4736669937847563
-1.5033266252746051,0.47399411187438667
-1.503326625274602,0.474321229964017
-1.4938994290486156,0.47464834805364736
-1.4936332385488875,0.47497546614327774
-1.492538928446201,0.47530258423290805
-1.4921595897418636,0.47562970232253843
-1.4918624028776182,0.4759568204121688
-1.49150196499649,0.4762839385017992
-1.491421875677304,0.4766110565914295
-1.4908997385506129,0.47693817468105987
-1.4908997385506109,0.47726529277069024
-1.4905185072539027,0.47759241086032056
-1.4905185072539007,0.47791952894995093
-1.488758372431107,0.4782466470395813
-1.4887583724311042,0.4785737651292116
-1.4855631873588804,0.478900883218842
-1.4854397555459624,0.4792280013084724
-1.485439755545949,0.4795551193981027
-1.4849215232633568,0.47988223748773307
-1.4841494774346526,0.48020935557736344
-1.4838832634428238,0.48053647366699376
-1.4835152951585333,0.48086359175662413
-1.4821317628804112,0.4811907098462545
-1.4819696332853844,0.4815178279358849
-1.4816354346455163,0.4818449460255152
-1.4813835992993138,0.48217206411514557
-1.4811569300145144,0.48249918220477594
-1.4796675714309289,0.48282630029440626
-1.4790296378340597,0.48315341838403664
-1.4790296378340542,0.483480536473667
-1.478885924275162,0.48380765456329733
-1.477785061349171,0.4841347726529277
-1.4771550128060844,0.4844618907425581
-1.4760169482756182,0.4847890088321884
-1.4756943523424966,0.48511612692181877
-1.4712764088769912,0.48544324501144914
-1.469586120136617,0.4857703631010795
-1.4694258118878374,0.48609748119070983
-1.4694258030129306,0.4864245992803402
-1.4684601547058997,0.4867517173699706
-1.467360759300558,0.4870788354596009
-1.4670994918511289,0.4874059535492313
-1.4660575640173323,0.48773307163886165
-1.4660575640173166,0.48806018972849197
-1.466057282640602,0.48838730781812234
-1.465795158547813,0.4887144259077527
-1.4657692320958584,0.48904154399738303
-1.4647397148918841,0.4893686620870134
-1.4636709190204775,0.4896957801766438
-1.463502484990824,0.4900228982662741
-1.4632318120553327,0.49035001635590447
-1.463231811979098,0.49067713444553485
-1.4606452167465436,0.4910042525351652
-1.4581674620973084,0.49133137062479554
-1.4572334981247617,0.4916584887144259
-1.457051232565576,0.4919856068040563
-1.4569935541675716,0.4923127248936866
-1.4556351570507382,0.492639842983317
-1.455454967969834,0.49296696107294735
-1.4554531904154888,0.49329407916257767
-1.4553528901630246,0.49362119725220804
-1.4551151145181154,0.4939483153418384
-1.4543417077075511,0.49427543343146874
-1.4506625321567215,0.4946025515210991
-1.4506625321563336,0.4949296696107295
-1.4502083756077893,0.49525678770035986
-1.4499179265739426,0.4955839057899902
-1.4496110439101002,0.49591102387962055
-1.448727732093302,0.4962381419692509
-1.448411715784986,0.49656526005888124
-1.446356463666484,0.4968923781485116
-1.4449154616771174,0.497219496238142
-1.444915461677117,0.4975466143277723
-1.4416788138031595,0.4978737324174027
-1.439982323239434,0.49820085050703306
-1.4342328222333975,0.4985279685966634
-1.4335063355996747,0.49885508668629375
-1.4283019119301361,0.4991822047759241
-1.4225592399360627,0.49950932286555444
-1.422559130572326,0.4998364409551848
-1.4223471130638976,0.5001635590448151
-1.4210718406547274,0.5004906771344455
-1.4178820259029616,0.5008177952240759
-1.414304127318824,0.5011449133137063
-1.4133340539475077,0.5014720314033366
-1.4052116228202853,0.501799149492967
-1.4037731874286588,0.5021262675825973
-1.4017362752319662,0.5024533856722276
-1.401010291628915,0.502780503761858
-1.400024298822804,0.5031076218514884
-1.396471527122702,0.5034347399411188
-1.395997384576244,0.5037618580307491
-1.3940022349234378,0.5040889761203795
-1.3939339634670154,0.5044160942100098
-1.393933963467004,0.5047432122996401
-1.390652861566167,0.5050703303892705
-1.390652844628988,0.5053974484789009
-1.3906224994715601,0.5057245665685313
-1.390622482538481,0.5060516846581616
-1.3883449613536487,0.5063788027477919
-1.3883449562690062,0.5067059208374223
-1.3876667866914478,0.5070330389270526
-1.385889596840098,0.507360157016683
-1.3858895801050424,0.5076872751063134
-1.3842788697286998,0.5080143931959438
-1.382534046268995,0.5083415112855741
-1.3825340313424372,0.5086686293752044
-1.3714999801355774,0.5089957474648348
-1.370260996643222,0.5093228655544652
-1.369290050264663,0.5096499836440955
-1.3653592183572898,0.5099771017337259
-1.3653592183572862,0.5103042198233563
-1.352561169771038,0.5106313379129865
-1.350124392630069,0.5109584560026169
-1.3461983456900062,0.5112855740922473
-1.3446075085929599,0.5116126921818777
-1.3388333468477778,0.511939810271508
-1.335540372901487,0.5122669283611384
-1.3347948294763665,0.5125940464507688
-1.3347948294763663,0.512921164540399
-1.3346991356279774,0.5132482826300294
-1.329643190771848,0.5135754007196598
-1.3278591159833735,0.5139025188092902
-1.3227930362374714,0.5142296368989205
-1.3207660732354467,0.5145567549885509
-1.3207559687900625,0.5148838730781812
-1.3174311984014564,0.5152109911678115
-1.3167062411541453,0.5155381092574419
-1.3128593175249863,0.5158652273470723
-1.3128548957656787,0.5161923454367027
-1.3128509597689733,0.516519463526333
-1.3107129697627669,0.5168465816159633
-1.3060322569782843,0.5171736997055937
-1.3031315593607447,0.517500817795224
-1.3026904183489239,0.5178279358848544
-1.3025533548949622,0.5181550539744848
-1.3025428903326965,0.5184821720641152
-1.2994027916235817,0.5188092901537456
-1.2979958514421424,0.5191364082433758
-1.2954655244749327,0.5194635263330062
-1.29394036883027,0.5197906444226366
-1.2897672150760713,0.5201177625122669
-1.2880775029075406,0.5204448806018973
-1.288077502907538,0.5207719986915277
-1.2877318539720752,0.521099116781158
-1.2758611073222421,0.5214262348707883
-1.2743793367532108,0.5217533529604187
-1.2679651650172872,0.5220804710500491
-1.2548167300359159,0.5224075891396794
-1.254567150767569,0.5227347072293098
-1.2535730979315758,0.5230618253189402
-1.248426589054744,0.5233889434085705
-1.248039195328214,0.5237160614982008
-1.2480347523331097,0.5240431795878312
-1.2467980880535836,0.5243702976774616
-1.2453191762800035,0.524697415767092
-1.2443286838301106,0.5250245338567223
-1.2443286838300982,0.5253516519463526
-1.2443286838300982,0.525678770035983
-1.2415009180278407,0.5260058881256133
-1.2415009180278251,0.5263330062152437
-1.2366245881088207,0.5266601243048741
-1.2325879199626761,0.5269872423945045
-1.2322155180360705,0.5273143604841348
-1.2319243292641358,0.5276414785737651
-1.2309765150741627,0.5279685966633955
-1.2309765150741583,0.5282957147530258
-1.2288104722470632,0.5286228328426562
-1.2271381295870563,0.5289499509322866
-1.2267800141743055,0.529277069021917
-1.2261853350814704,0.5296041871115472
-1.2261853350814704,0.5299313052011776
-1.2254675182962247,0.530258423290808
-1.2239803563190899,0.5305855413804383
-1.2239803106498388,0.5309126594700687
-1.222586105648845,0.5312397775596991
-1.2215236729568129,0.5315668956493295
-1.2215235512962703,0.5318940137389597
-1.2179374422758258,0.5322211318285901
-1.2170999573396402,0.5325482499182205
-1.2146644084246845,0.5328753680078508
-1.2146644084246796,0.5332024860974812
-1.2146415338272258,0.5335296041871116
-1.2061231179035146,0.5338567222767419
-1.2061231179035006,0.5341838403663722
-1.2059165587264558,0.5345109584560026
-1.2040223853597984,0.534838076545633
-1.2034343509015102,0.5351651946352634
-1.2000309327212622,0.5354923127248937
-1.2000309327212575,0.535819430814524
-1.1990496060886704,0.5361465489041544
-1.1988292677432286,0.5364736669937847
-1.1968063689160104,0.5368007850834151
-1.1967820990808071,0.5371279031730455
-1.1966758324485731,0.5374550212626759
-1.1966527487348633,0.5377821393523062
-1.196398636692649,0.5381092574419365
-1.1952918829414219,0.5384363755315669
-1.1952918829414139,0.5387634936211972
-1.1930404091093079,0.5390906117108276
-1.1930403612733487,0.539417729800458
-1.1919632528695872,0.5397448478900884
-1.190948085327937,0.5400719659797186
-1.1857954959184362,0.540399084069349
-1.185241349819187,0.5407262021589794
-1.1828773228323086,0.5410533202486097
-1.181148821533914,0.5413804383382401
-1.1811488215339114,0.5417075564278705
-1.1769418126304005,0.5420346745175009
-1.1766933276705298,0.5423617926071311
-1.1766495772347993,0.5426889106967615
-1.1754715369016162,0.5430160287863919
-1.1722860079934823,0.5433431468760223
-1.1721332984891382,0.5436702649656526
-1.1721304229333227,0.543997383055283
-1.1707561594438178,0.5443245011449133
-1.1666585391948985,0.5446516192345436
-1.1637556211371352,0.544978737324174
-1.1635291915603392,0.5453058554138044
-1.1587247494680728,0.5456329735034348
-1.15273783231316,0.5459600915930651
-1.1507657394219515,0.5462872096826955
-1.1507657394219464,0.5466143277723258
-1.146283584822868,0.5469414458619561
-1.146083424252835,0.5472685639515865
-1.1456301655432937,0.5475956820412169
-1.1456301655432937,0.5479228001308473
-1.1456301655432934,0.5482499182204776
-1.144299994228825,0.5485770363101079
-1.1442999942288214,0.5489041543997383
-1.1442999942288214,0.5492312724893686
-1.1384206666256915,0.549558390578999
-1.1384206666256829,0.5498855086686294
-1.1379415532428208,0.5502126267582598
-1.1367291444864216,0.55053974484789
-1.1334938342321847,0.5508668629375204
-1.1316597533133745,0.5511939810271508
-1.1181517482584784,0.5515210991167812
-1.1101036339248678,0.5518482172064115
-1.1000816541284202,0.5521753352960419
-1.0982757192861305,0.5525024533856723
-1.098037389858763,0.5528295714753025
-1.098037389858743,0.5531566895649329
-1.09014984996029,0.5534838076545633
-1.0856977443685139,0.5538109257441937
-1.0840514541229356,0.554138043833824
-1.082679542887605,0.5544651619234544
-1.0766279466885569,0.5547922800130847
-1.0748237796630273,0.555119398102715
-1.0748237796630205,0.5554465161923454
-1.0730495674730607,0.5557736342819758
-1.0730495626416423,0.5561007523716062
-1.0693512084242571,0.5564278704612365
-1.069174874213186,0.5567549885508669
-1.0658111663753753,0.5570821066404972
-1.0654924446553984,0.5574092247301276
-1.064092986390382,0.5577363428197579
-1.064092986390368,0.5580634609093883
-1.05598331178385,0.5583905789990187
-1.044162862489339,0.558717697088649
-1.043112368669169,0.5590448151782793
-1.0414443415652899,0.5593719332679097
-1.0414443415652783,0.5596990513575401
-1.039534052538533,0.5600261694471704
-1.0354580572107117,0.5603532875368008
-1.0314119219193654,0.5606804056264312
-1.0304180974367732,0.5610075237160616
-1.0285958824353763,0.5613346418056918
-1.0227066679798757,0.5616617598953222
-1.0134798564581484,0.5619888779849526
-1.0134798564581438,0.5623159960745829
-1.0112140462347754,0.5626431141642133
-1.0112050084884923,0.5629702322538437
-1.0066747818202546,0.563297350343474
-1.006241009527616,0.5636244684331043
-1.0050105109144503,0.5639515865227347
-1.0000747817950493,0.5642787046123651
-0.9998958212316686,0.5646058227019954
-0.9992211697511576,0.5649329407916258
-0.9896156351849587,0.5652600588812562
-0.9893754476890118,0.5655871769708865
-0.9836242627476295,0.5659142950605168
-0.9798007855020112,0.5662414131501472
-0.9738235033771148,0.5665685312397776
-0.9735751312815114,0.566895649329408
-0.9723248794496311,0.5672227674190383
-0.9677824526887222,0.5675498855086686
-0.9677824526887189,0.567877003598299
-0.967782452688713,0.5682041216879293
-0.966281480820599,0.5685312397775597
-0.9606082846044799,0.5688583578671901
-0.9606082846044787,0.5691854759568205
-0.960608284604471,0.5695125940464507
-0.960505764996795,0.5698397121360811
-0.9593531848353195,0.5701668302257115
-0.9593531848353125,0.5704939483153418
-0.9546545237647392,0.5708210664049722
-0.9504375371930489,0.5711481844946026
-0.9355317493231038,0.571475302584233
-0.9335980736154024,0.5718024206738632
-0.9332748912615952,0.5721295387634936
-0.9301576140813483,0.572456656853124
-0.9170899645739543,0.5727837749427543
-0.9152471625127274,0.5731108930323847
-0.9113003346082524,0.5734380111220151
-0.9112080264977241,0.5737651292116454
-0.9100808939258846,0.5740922473012757
-0.9035248094145164,0.5744193653909061
-0.9032163670515996,0.5747464834805365
-0.9009596328467465,0.5750736015701668
-0.9009596328467455,0.5754007196597972
-0.9009596328466636,0.5757278377494276
-0.8980479708010936,0.5760549558390579
-0.8980376427371581,0.5763820739286882
-0.897983931077613,0.5767091920183186
-0.8972655908936761,0.577036310107949
-0.8971328437199153,0.5773634281975794
-0.8923980663594053,0.5776905462872097
-0.891962603417096,0.57801766437684
-0.8916806244349462,0.5783447824664704
-0.8865333789153309,0.5786719005561007
-0.8821003173985172,0.5789990186457311
-0.8743451612639324,0.5793261367353615
-0.8686182230270021,0.5796532548249919
-0.8614824309045657,0.5799803729146222
-0.8604980073190022,0.5803074910042525
-0.8604980054961568,0.5806346090938829
-0.8593900916106749,0.5809617271835132
-0.8588998577431863,0.5812888452731436
-0.8564747408078734,0.581615963362774
-0.8556578221084619,0.5819430814524044
-0.8541034072400696,0.5822701995420346
-0.8501316298517676,0.582597317631665
-0.8452900275253179,0.5829244357212954
-0.8440655252253486,0.5832515538109257
-0.8377975555151427,0.5835786719005561
-0.8372943597632264,0.5839057899901865
-0.8332616677675273,0.5842329080798168
-0.8315258758818974,0.5845600261694471
-0.828615311500611,0.5848871442590775
-0.827972268160523,0.5852142623487079
-0.8266796828214099,0.5855413804383383
-0.8221506678154953,0.5858684985279686
-0.8144558125818945,0.586195616617599
-0.8144558125818926,0.5865227347072293
-0.8116957016570298,0.5868498527968596
-0.811238777853166,0.58717697088649
-0.8106428800019849,0.5875040889761204
-0.8078821025696267,0.5878312070657508
-0.8071811418173918,0.5881583251553811
-0.8030228095715308,0.5884854432450114
-0.8022317508415823,0.5888125613346418
-0.8022317508415662,0.5891396794242721
-0.7980861316464853,0.5894667975139025
-0.7978557063637324,0.5897939156035329
-0.7931310455261262,0.5901210336931633
-0.792941415199224,0.5904481517827936
-0.7912632512612581,0.5907752698724239
-0.790935041506658,0.5911023879620543
-0.7898040789687997,0.5914295060516847
-0.7868189455289083,0.591756624141315
-0.7868189455288971,0.5920837422309454
-0.7840541969269221,0.5924108603205758
-0.7824151652876759,0.592737978410206
-0.7813471805944002,0.5930650964998364
-0.7807434817127993,0.5933922145894668
-0.7807434817127881,0.5937193326790972
-0.780094023300481,0.5940464507687275
-0.7792742756858311,0.5943735688583579
-0.77927427404285,0.5947006869479883
-0.7785810961291015,0.5950278050376185
-0.7741201399136591,0.5953549231272489
-0.7733030502806522,0.5956820412168793
-0.7733030502806464,0.5960091593065097
-0.7729872556579662,0.59633627739614
-0.7729872556506537,0.5966633954857704
-0.7696782450933041,0.5969905135754007
-0.7597753090250585,0.597317631665031
-0.7597458095710861,0.5976447497546614
-0.7538877729019803,0.5979718678442918
-0.7535308275302729,0.5982989859339222
-0.7498432983485674,0.5986261040235525
-0.740934638821056,0.5989532221131828
-0.7382003881103381,0.5992803402028132
-0.7336164702375747,0.5996074582924436
-0.7336164702375728,0.5999345763820739
-0.7287807694764767,0.6002616944717043
-0.7231371479986411,0.6005888125613347
-0.7231371479986388,0.600915930650965
-0.7211128603786275,0.6012430487405953
-0.7206390164684181,0.6015701668302257
-0.7204537434824533,0.6018972849198561
-0.7198500397200234,0.6022244030094864
-0.716926960627366,0.6025515210991168
-0.7168545848761066,0.6028786391887472
-0.716854584876103,0.6032057572783774
-0.7156184034182178,0.6035328753680078
-0.7130213864288153,0.6038599934576382
-0.7127926147850572,0.6041871115472686
-0.7124358623576474,0.6045142296368989
-0.7124358623576243,0.6048413477265293
-0.710983500411196,0.6051684658161597
-0.710983500410938,0.60549558390579
-0.709443147748265,0.6058227019954203
-0.7087595820400975,0.6061498200850507
-0.7065460272992306,0.6064769381746811
-0.704828259901084,0.6068040562643114
-0.7025786565643526,0.6071311743539418
-0.6927142251709549,0.6074582924435721
-0.6927142251709278,0.6077854105332025
-0.6899938952772963,0.6081125286228328
-0.688503678164156,0.6084396467124632
-0.6823511634036696,0.6087667648020936
-0.6821232739867467,0.609093882891724
-0.6800812224861057,0.6094210009813543
-0.6795486789337378,0.6097481190709846
-0.6794586942723072,0.610075237160615
-0.6772596907669381,0.6104023552502453
-0.6772482589127636,0.6107294733398757
-0.6737346321748667,0.6110565914295061
-0.6737346321748628,0.6113837095191365
-0.6737346321748584,0.6117108276087667
-0.6730957674311028,0.6120379456983971
-0.6719346871853034,0.6123650637880275
-0.67024751426242,0.6126921818776578
-0.6583242559245952,0.6130192999672882
-0.6520382029006213,0.6133464180569186
-0.637168721827391,0.613673536146549
-0.6344887458595463,0.6140006542361792
-0.6333964177908009,0.6143277723258096
-0.6318496392095923,0.61465489041544
-0.6289611491426943,0.6149820085050703
-0.6265323345814297,0.6153091265947007
-0.624023096902538,0.6156362446843311
-0.6206297031337143,0.6159633627739614
-0.6206297031336999,0.6162904808635917
-0.620226287220111,0.6166175989532221
-0.6198997729569451,0.6169447170428525
-0.6156452398162325,0.6172718351324828
-0.6156452398162209,0.6175989532221132
-0.6156452398162153,0.6179260713117435
-0.6151927859677857,0.6182531894013739
-0.6086044612583001,0.6185803074910042
-0.6043852934849905,0.6189074255806346
-0.6043152606597016,0.619234543670265
-0.6036551206223902,0.6195616617598954
-0.6036551206223814,0.6198887798495257
-0.5986614001094415,0.620215897939156
-0.5986614001094246,0.6205430160287864
-0.5970100090811032,0.6208701341184167
-0.5970100090810962,0.6211972522080471
-0.5948526065198975,0.6215243702976775
-0.5890257043527345,0.6218514883873079
-0.5779500703398522,0.6221786064769381
-0.5779500703398288,0.6225057245665685
-0.5758566684062082,0.6228328426561989
-0.5733981352722832,0.6231599607458292
-0.5693334415585265,0.6234870788354596
-0.565760514771397,0.62381419692509
-0.5657605147713927,0.6241413150147204
-0.5634276086886307,0.6244684331043506
-0.5619989283316079,0.624795551193981
-0.5619989283315971,0.6251226692836114
-0.5619989283315913,0.6254497873732418
-0.5557600331625243,0.6257769054628721
-0.5548665213510213,0.6261040235525025
-0.5518029156580142,0.6264311416421328
-0.55180291565801,0.6267582597317631
-0.5518029156579954,0.6270853778213935
-0.5513740314953264,0.6274124959110239
-0.5509591048362856,0.6277396140006543
-0.5502632391224063,0.6280667320902846
-0.5480375868511504,0.628393850179915
-0.5449805252189307,0.6287209682695453
-0.5449805252189273,0.6290480863591756
-0.5432227920872488,0.629375204448806
-0.5363967974158481,0.6297023225384364
-0.5356802271382819,0.6300294406280668
-0.5349333789230079,0.6303565587176971
-0.532205550556794,0.6306836768073274
-0.5294056398424596,0.6310107948969578
-0.5266030976033259,0.6313379129865881
-0.5251446873199285,0.6316650310762185
-0.5251446871448556,0.6319921491658489
-0.5240116096172582,0.6323192672554793
-0.5216307868323554,0.6326463853451095
-0.5119265129576733,0.6329735034347399
-0.5119265129576624,0.6333006215243703
-0.511454191118773,0.6336277396140007
-0.49837531739024366,0.633954857703631
-0.4983753173901521,0.6342819757932614
-0.4873884768521216,0.6346090938828918
-0.48690760298462976,0.634936211972522
-0.4869063414196217,0.6352633300621524
-0.48557729159952445,0.6355904481517828
-0.4855772913615838,0.6359175662414132
-0.48439346421778917,0.6362446843310435
-0.4814204931107126,0.6365718024206739
-0.4803963923602257,0.6368989205103042
-0.480396392360223,0.6372260385999345
-0.4779658823978161,0.6375531566895649
-0.4777019562137793,0.6378802747791953
-0.47494278735344875,0.6382073928688257
-0.46599854672074337,0.638534510958456
-0.46174274114306874,0.6388616290480864
-0.45697031246905895,0.6391887471377167
-0.456825170299619,0.639515865227347
-0.4568251702996171,0.6398429833169774
-0.45682517029961545,0.6401701014066078
-0.455821813280094,0.6404972194962382
-0.45582181328008925,0.6408243375858685
-0.4541490217374882,0.6411514556754988
-0.45298826930308644,0.6414785737651292
-0.45264920717690443,0.6418056918547596
-0.4512107551752519,0.6421328099443899
-0.4504424682778061,0.6424599280340203
-0.4492600748573018,0.6427870461236507
-0.4492600748572989,0.643114164213281
-0.44917071884690707,0.6434412823029113
-0.44897402769024203,0.6437684003925417
-0.4475982913294718,0.6440955184821721
-0.4475982913294627,0.6444226365718024
-0.4474551664400067,0.6447497546614328
-0.44611345320383644,0.6450768727510632
-0.4460375866562322,0.6454039908406934
-0.44570189239022073,0.6457311089303238
-0.4449213483615868,0.6460582270199542
-0.4449213483615795,0.6463853451095846
-0.4422277635944848,0.6467124631992149
-0.440696445204811,0.6470395812888453
-0.43809087490626114,0.6473666993784757
-0.43797088302791565,0.647693817468106
-0.4374288891714608,0.6480209355577363
-0.4370456923582728,0.6483480536473667
-0.43702875597311475,0.6486751717369971
-0.43553130486142966,0.6490022898266274
-0.4341547010531276,0.6493294079162578
-0.4335070574607445,0.6496565260058881
-0.4334953365566393,0.6499836440955185
-0.4317870944692613,0.6503107621851488
-0.4287664126793071,0.6506378802747792
-0.4273196710049999,0.6509649983644096
-0.42457534727063645,0.65129211645404
-0.42420054239178984,0.6516192345436702
-0.4237291900404525,0.6519463526333006
-0.42055389829494216,0.652273470722931
-0.41041561407001403,0.6526005888125613
-0.408052902136268,0.6529277069021917
-0.40570332432609807,0.6532548249918221
-0.40570177532630647,0.6535819430814525
-0.4039186285213737,0.6539090611710827
-0.40352585774822586,0.6542361792607131
-0.40191104310916653,0.6545632973503435
-0.4019110431091618,0.6548904154399738
-0.3995531369769411,0.6552175335296042
-0.39364653730969656,0.6555446516192346
-0.39171578312993804,0.6558717697088648
-0.3916952362020562,0.6561988877984952
-0.3916326389331215,0.6565260058881256
-0.3903788635157416,0.656853123977756
-0.38888444200928485,0.6571802420673863
-0.38035146883844795,0.6575073601570167
-0.38018224541679124,0.6578344782466471
-0.3690739179853724,0.6581615963362774
-0.3670133890292818,0.6584887144259077
-0.36162906492852986,0.6588158325155381
-0.3609980281069403,0.6591429506051685
-0.36009413160733256,0.6594700686947988
-0.3571552399004285,0.6597971867844292
-0.35632529936863083,0.6601243048740595
-0.3545173504321522,0.6604514229636899
-0.3541593255985037,0.6607785410533202
-0.3531912809605759,0.6611056591429506
-0.34919406699151323,0.661432777232581
-0.3491940669915101,0.6617598953222114
-0.34806718434209905,0.6620870134118417
-0.3467848044454352,0.662414131501472
-0.34601875443170343,0.6627412495911024
-0.3381648742529836,0.6630683676807327
-0.3381648742529826,0.6633954857703631
-0.33274856488499693,0.6637226038599935
-0.32934048282666517,0.6640497219496239
-0.32747849538372953,0.6643768400392541
-0.31970966977403115,0.6647039581288845
-0.31710343401187513,0.6650310762185149
-0.3132634670432376,0.6653581943081452
-0.3107221314898306,0.6656853123977756
-0.30294666253429803,0.666012430487406
-0.3026894188348603,0.6663395485770363
-0.3020064869099328,0.6666666666666666
-0.299326092993564,0.666993784756297
-0.2991884503808321,0.6673209028459274
-0.2974054085533437,0.6676480209355578
-0.2871910805100388,0.6679751390251881
-0.2782844313506425,0.6683022571148185
-0.276814665119716,0.6686293752044488
-0.2738709698599431,0.6689564932940791
-0.27387096985993864,0.6692836113837095
-0.27330214006607767,0.6696107294733399
-0.26945797913144537,0.6699378475629703
-0.26945713896619683,0.6702649656526006
-0.26877580722028227,0.6705920837422309
-0.2656804432106479,0.6709192018318613
-0.2600898989317863,0.6712463199214916
-0.2549059565403699,0.671573438011122
-0.24662318677252446,0.6719005561007524
-0.24569390560557877,0.6722276741903828
-0.24231616019776586,0.6725547922800131
-0.24004698296213584,0.6728819103696434
-0.2369288588359598,0.6732090284592738
-0.2355655054573888,0.6735361465489041
-0.2349580867160741,0.6738632646385345
-0.23468312216473944,0.6741903827281649
-0.23468312216105022,0.6745175008177953
-0.23139931402159883,0.6748446189074255
-0.2294030843095903,0.6751717369970559
-0.2248530968410137,0.6754988550866863
-0.22485309683718527,0.6758259731763167
-0.2248530968371843,0.676153091265947
-0.22041429023746367,0.6764802093555774
-0.2186490349407944,0.6768073274452078
-0.21620291736963893,0.677134445534838
-0.21612538392589872,0.6774615636244684
-0.2158416328503199,0.6777886817140988
-0.21584163284970356,0.6781157998037292
-0.2158416328496633,0.6784429178933595
-0.21196066794117352,0.6787700359829899
-0.20709771049427417,0.6790971540726202
-0.2070977104939806,0.6794242721622505
-0.20297859248983535,0.6797513902518809
-0.2022798206641487,0.6800785083415113
-0.19797120132859775,0.6804056264311417
-0.1954452072829589,0.680732744520772
-0.19544512157574476,0.6810598626104023
-0.19481005069274338,0.6813869807000327
-0.19481004919494915,0.681714098789663
-0.19408263289996153,0.6820412168792934
-0.19408263289996136,0.6823683349689238
-0.19237435021903,0.6826954530585542
-0.19237435021901383,0.6830225711481845
-0.19000327154531832,0.6833496892378148
-0.19000326752524344,0.6836768073274452
-0.18971227986217026,0.6840039254170756
-0.18801016158858952,0.6843310435067059
-0.1880051566623181,0.6846581615963363
-0.18609250822669426,0.6849852796859667
-0.18609250799530397,0.6853123977755969
-0.18414329761568063,0.6856395158652273
-0.18323924142237744,0.6859666339548577
-0.16942943614299394,0.6862937520444881
-0.16710062832394668,0.6866208701341184
-0.16432541389361585,0.6869479882237488
-0.1642346345285857,0.6872751063133792
-0.16299961825166998,0.6876022244030094
-0.16299961780335726,0.6879293424926398
-0.15901198526461774,0.6882564605822702
-0.15164678654205688,0.6885835786719006
-0.15141866242352975,0.6889106967615309
-0.15128625501816773,0.6892378148511613
-0.1471958266173563,0.6895649329407916
-0.14571116143176532,0.689892051030422
-0.14571116143175888,0.6902191691200523
-0.14467241102369233,0.6905462872096827
-0.14347005311487104,0.6908734052993131
-0.14175915022935703,0.6912005233889434
-0.13779610192341937,0.6915276414785738
-0.1375865769128614,0.6918547595682041
-0.13758334883509254,0.6921818776578345
-0.13332285706134112,0.6925089957474648
-0.1323701084944251,0.6928361138370952
-0.13236920701710087,0.6931632319267256
-0.1281383617059323,0.693490350016356
-0.1274954915764095,0.6938174681059862
-0.12588704309346507,0.6941445861956166
-0.12201920274422196,0.694471704285247
-0.12201920274421407,0.6947988223748773
-0.12188435625428823,0.6951259404645077
-0.11838045622237028,0.6954530585541381
-0.11450628330253837,0.6957801766437685
-0.11065554285978449,0.6961072947333987
-0.11057900882439707,0.6964344128230291
-0.11005683498987581,0.6967615309126595
-0.10772412345828113,0.6970886490022898
-0.10772412345827223,0.6974157670919202
-0.10577107783118575,0.6977428851815506
-0.10576821901030373,0.6980700032711809
-0.10576821901029923,0.6983971213608112
-0.10300035155992718,0.6987242394504416
-0.09839262602272836,0.699051357540072
-0.09795282946798498,0.6993784756297023
-0.09795282946798232,0.6997055937193327
-0.09320985684998662,0.700032711808963
-0.09298936175321015,0.7003598298985934
-0.0918585208788105,0.7006869479882237
-0.08825507073318545,0.7010140660778541
-0.08825507073317074,0.7013411841674845
-0.08158879266131727,0.7016683022571149
-0.08158879266131705,0.7019954203467452
-0.08018920702391685,0.7023225384363755
-0.07995764238151376,0.7026496565260059
-0.07995764238150194,0.7029767746156362
-0.07924729257454372,0.7033038927052666
-0.07907309448578409,0.703631010794897
-0.06584400375391825,0.7039581288845274
-0.06507748659305412,0.7042852469741576
-0.05885207962606376,0.704612365063788
-0.052235340732855406,0.7049394831534184
-0.04702338678355003,0.7052666012430487
-0.04522695575748997,0.7055937193326791
-0.0452242733344676,0.7059208374223095
-0.03977311047235588,0.7062479555119399
-0.03613102826388481,0.7065750736015701
-0.0361309970358033,0.7069021916912005
-0.029438223028196542,0.7072293097808309
-0.019444551224452877,0.7075564278704612
-0.014940888829074628,0.7078835459600916
-0.007947073900495316,0.708210664049722
0.002911371229752685,0.7085377821393523
0.015998767996984298,0.7088649002289826
0.018525399709268198,0.709192018318613
0.030126560390634854,0.7095191364082434
0.039171783587976114,0.7098462544978738
0.039815349223642216,0.7101733725875041
0.042226934272984865,0.7105004906771345
0.04512629988161487,0.7108276087667648
0.05136646808164003,0.7111547268563951
0.051366468081774586,0.7114818449460255
0.053716722935215094,0.7118089630356559
0.06047498088741448,0.7121360811252863
0.06635864522352905,0.7124631992149166
0.06824902029453106,0.7127903173045469
0.06824902219808804,0.7131174353941773
0.07040292727919759,0.7134445534838076
0.07268868235207851,0.713771671573438
0.07268868235208209,0.7140987896630684
0.07795241255925445,0.7144259077526988
0.07795243798272827,0.714753025842329
0.08338124914272645,0.7150801439319594
0.08620290798834673,0.7154072620215898
0.09693751105082464,0.7157343801112201
0.09818199875512934,0.7160614982008505
0.10080430443767652,0.7163886162904809
0.1023715246759896,0.7167157343801113
0.10511093042765848,0.7170428524697415
0.10511093042765957,0.7173699705593719
0.10549860338452521,0.7176970886490023
0.11243464003174475,0.7180242067386327
0.11270995124227179,0.718351324828263
0.11675761532275786,0.7186784429178934
0.11921728220369773,0.7190055610075237
0.12374204675193218,0.719332679097154
0.1261468560337861,0.7196597971867844
0.12685288388289018,0.7199869152764148
0.1407404316051345,0.7203140333660452
0.1407817721051997,0.7206411514556755
0.14984354434468908,0.7209682695453059
0.1569438533461755,0.7212953876349362
0.15694385334618127,0.7216225057245665
0.15694385334618743,0.7219496238141969
0.1629773355391877,0.7222767419038273
0.16331097735710193,0.7226038599934577
0.1715557627424451,0.722930978083088
0.172000851473418,0.7232580961727183
0.17223938257068475,0.7235852142623487
0.1722475565744311,0.723912332351979
0.17321329156695675,0.7242394504416094
0.17321332673436618,0.7245665685312398
0.18174300570741625,0.7248936866208702
0.18174300570742238,0.7252208047105005
0.19540992037198585,0.7255479228001308
0.20627493136423627,0.7258750408897612
0.2191781893796533,0.7262021589793916
0.23462342092797928,0.7265292770690219
0.2425580965034611,0.7268563951586523
0.2643563172481003,0.7271835132482827
0.264356317248105,0.7275106313379129
0.2646643626919875,0.7278377494275433
0.26833462329075997,0.7281648675171737
0.26936417361725984,0.7284919856068041
0.27393706325473327,0.7288191036964344
0.2740545989740477,0.7291462217860648
0.2746171620688161,0.7294733398756952
0.2769513945863515,0.7298004579653254
0.27799593324281496,0.7301275760549558
0.2842960871606229,0.7304546941445862
0.2846104514566383,0.7307818122342166
0.28487086582009574,0.7311089303238469
0.28817560069289905,0.7314360484134773
0.289861008853656,0.7317631665031076
0.2898716729252202,0.732090284592738
0.29011161602456004,0.7324174026823683
0.2902315795626006,0.7327445207719987
0.2905698232887297,0.7330716388616291
0.29113186249985423,0.7333987569512594
0.29113186249985856,0.7337258750408897
0.2917884811874116,0.7340529931305201
0.2989379924672598,0.7343801112201505
0.3008767634145744,0.7347072293097808
0.30087676352925147,0.7350343473994112
0.30354172462280216,0.7353614654890416
0.30927426692307763,0.735688583578672
0.3184129698842547,0.7360157016683022
0.32883353924124026,0.7363428197579326
0.332065960817542,0.736669937847563
0.3320712702096244,0.7369970559371933
0.35115532656738985,0.7373241740268237
0.35553825354322177,0.7376512921164541
0.3608052098847823,0.7379784102060843
0.3677617174467133,0.7383055282957147
0.3677617174468334,0.7386326463853451
0.37229854990846467,0.7389597644749755
0.38295525820606474,0.7392868825646058
0.38312958714383677,0.7396140006542362
0.3852426095550229,0.7399411187438666
0.3893562996958977,0.7402682368334969
0.38935629969589985,0.7405953549231272
0.3920833976670518,0.7409224730127576
0.4028011869316917,0.741249591102388
0.4028011869316925,0.7415767091920183
0.4105870654672222,0.7419038272816487
0.4105870654672473,0.742230945371279
0.41061253469847236,0.7425580634609094
0.411398772229829,0.7428851815505397
0.4158125419260704,0.7432122996401701
0.4158125419260758,0.7435394177298005
0.4186695792084652,0.7438665358194309
0.4197356180880599,0.7441936539090612
0.4222171699257464,0.7445207719986915
0.4222559720356162,0.7448478900883219
0.4251364497443851,0.7451750081779522
0.4271704107241324,0.7455021262675826
0.4271704107241342,0.745829244357213
0.4276404207239361,0.7461563624468434
0.4281133618131561,0.7464834805364736
0.4288194612089059,0.746810598626104
0.4331673333333297,0.7471377167157344
0.4341879334327422,0.7474648348053647
0.43985922819003076,0.7477919528949951
0.44047716778956425,0.7481190709846255
0.4404771677895748,0.7484461890742558
0.44871184013263965,0.7487733071638861
0.45458631525975013,0.7491004252535165
0.4547352561498331,0.7494275433431469
0.45748315968821884,0.7497546614327772
0.45883548364245086,0.7500817795224076
0.46091998956090474,0.750408897612038
0.4620637774862355,0.7507360157016683
0.46250122271703376,0.7510631337912986
0.46283083812826853,0.751390251880929
0.4677571975302789,0.7517173699705594
0.47183652054938224,0.7520444880601898
0.47239129125695645,0.7523716061498201
0.4736543372391767,0.7526987242394504
0.475089695283591,0.7530258423290808
0.4750897080047036,0.7533529604187111
0.4765283655538966,0.7536800785083415
0.4815617997547673,0.7540071965979719
0.4815619524960033,0.7543343146876023
0.4817106713234439,0.7546614327772326
0.4850260623036177,0.7549885508668629
0.49608852995773395,0.7553156689564933
0.49735493816871323,0.7556427870461236
0.49735494112445866,0.755969905135754
0.49735494205022895,0.7562970232253844
0.5006097532448599,0.7566241413150148
0.504270927540774,0.756951259404645
0.5042709291089699,0.7572783774942754
0.504270930421427,0.7576054955839058
0.5043683179396541,0.7579326136735361
0.5096849545328558,0.7582597317631665
0.5159109890415308,0.7585868498527969
0.5159744212900571,0.7589139679424273
0.5167788838679213,0.7592410860320575
0.5167788838679261,0.7595682041216879
0.5199338836892933,0.7598953222113183
0.5199339284723381,0.7602224403009487
0.5200270736027933,0.760549558390579
0.5252401901944337,0.7608766764802094
0.5252401908107096,0.7612037945698397
0.5253599045360489,0.76153091265947
0.529470406429105,0.7618580307491004
0.5294704064291063,0.7621851488387308
0.5296202149390401,0.7625122669283612
0.5296202149390451,0.7628393850179915
0.5337853029835602,0.7631665031076218
0.5349685379789644,0.7634936211972522
0.534968537978973,0.7638207392868825
0.5357932036782854,0.7641478573765129
0.5359770130574728,0.7644749754661433
0.5360321592138304,0.7648020935557737
0.5362998905237617,0.765129211645404
0.5383094462646671,0.7654563297350343
0.540466109126446,0.7657834478246647
0.5404723258964171,0.766110565914295
0.5404723258964204,0.7664376840039254
0.5422016880363176,0.7667648020935558
0.5432780313175047,0.7670919201831862
0.549703700662501,0.7674190382728164
0.5891316189253877,0.7677461563624468
0.5891316189254128,0.7680732744520772
0.5920674774518774,0.7684003925417076
0.5928991580439981,0.7687275106313379
0.5939960932020237,0.7690546287209683
0.5977537226313644,0.7693817468105987
0.603704760911588,0.7697088649002289
0.6070162808914048,0.7700359829898593
0.6070162808914106,0.7703631010794897
0.6073480338414424,0.7706902191691201
0.6073480341485264,0.7710173372587504
0.6076298940594367,0.7713444553483808
0.607991785780937,0.7716715734380111
0.6080327684013683,0.7719986915276414
0.6140915048001226,0.7723258096172718
0.614303243532816,0.7726529277069022
0.6209773804296453,0.7729800457965326
0.6209773807321133,0.7733071638861629
0.6268261362322038,0.7736342819757933
0.6302222271933597,0.7739614000654236
0.6308182875218865,0.774288518155054
0.630818287521896,0.7746156362446843
0.6323708622987896,0.7749427543343147
0.6426609004875287,0.7752698724239451
0.6447255473430771,0.7755969905135754
0.6467595564051429,0.7759241086032057
0.6470569582819817,0.7762512266928361
0.6638176655626291,0.7765783447824665
0.6650113708299377,0.7769054628720968
0.6738601366054116,0.7772325809617272
0.6758275873330973,0.7775596990513576
0.6791510805110433,0.777886817140988
0.6803035374320805,0.7782139352306182
0.6932770867667071,0.7785410533202486
0.6941079165286909,0.778868171409879
0.6950809079201041,0.7791952894995093
0.6950819440220539,0.7795224075891397
0.6991759254565884,0.7798495256787701
0.7012528107177005,0.7801766437684003
0.7089681155195253,0.7805037618580307
0.7156743649618253,0.7808308799476611
0.7304322020534926,0.7811579980372915
0.736617661397301,0.7814851161269218
0.7389978936251256,0.7818122342165522
0.7392393636194794,0.7821393523061825
0.7419942943161936,0.7824664703958129
0.7431828994658638,0.7827935884854432
0.7431829127305736,0.7831207065750736
0.7457210054264166,0.783447824664704
0.7520183434289208,0.7837749427543343
0.7545986852928499,0.7841020608439647
0.7551307497771531,0.784429178933595
0.7613436041475405,0.7847562970232254
0.7615509252940569,0.7850834151128557
0.7623050101192768,0.7854105332024861
0.7693339171107012,0.7857376512921165
0.7695317168829922,0.7860647693817469
0.7740012471905604,0.7863918874713771
0.7764713244629242,0.7867190055610075
0.782419007191026,0.7870461236506379
0.785165631713144,0.7873732417402682
0.7894850923964698,0.7877003598298986
0.7932140932255112,0.788027477919529
0.7964680980209131,0.7883545960091594
0.8020313905209002,0.7886817140987896
0.8054508049011687,0.78900883218842
0.8119888363673711,0.7893359502780504
0.813229917357453,0.7896630683676807
0.8139569280210681,0.7899901864573111
0.8170350780800968,0.7903173045469415
0.8251214602494017,0.7906444226365718
0.8309131199962501,0.7909715407262021
0.8309131406385685,0.7912986588158325
0.8325126773005205,0.7916257769054629
0.8379382885228417,0.7919528949950932
0.8379382885228486,0.7922800130847236
0.8399396119265571,0.792607131174354
0.8419446632878402,0.7929342492639843
0.8642831524325179,0.7932613673536146
0.8642831524325219,0.793588485443245
0.8650673050425262,0.7939156035328754
0.8809099938829978,0.7942427216225058
0.8848395344739444,0.7945698397121361
0.8855931294297281,0.7948969578017664
0.8899890896994359,0.7952240758913968
0.8918326722122644,0.7955511939810271
0.8924766706216555,0.7958783120706575
0.8939423821563897,0.7962054301602879
0.8956995797061341,0.7965325482499183
0.9014434686597477,0.7968596663395485
0.9014434686597483,0.7971867844291789
0.9034319073210406,0.7975139025188093
0.9043562378014511,0.7978410206084396
0.905266812079021,0.79816813869807
0.9052668120790226,0.7984952567877004
0.905266812079027,0.7988223748773308
0.9209225038782978,0.799149492966961
0.9356079156670234,0.7994766110565914
0.9437784281364678,0.7998037291462218
0.9442177501661013,0.8001308472358521
0.9453667765285825,0.8004579653254825
0.9545828969252926,0.8007850834151129
0.9560344188273324,0.8011122015047432
0.9588385290874089,0.8014393195943735
0.9588385291053335,0.8017664376840039
0.9633292660842498,0.8020935557736343
0.9633292660842587,0.8024206738632647
0.9643747953495875,0.802747791952895
0.964693682013513,0.8030749100425254
0.9646936820135182,0.8034020281321557
0.9680067113643636,0.803729146221786
0.9858113923767642,0.8040562643114164
0.9863746369038771,0.8043833824010468
0.9896714981441102,0.8047105004906772
0.9900856364073366,0.8050376185803075
0.9918371241303159,0.8053647366699378
1.0064881732826627,0.8056918547595682
1.0076258983888373,0.8060189728491985
1.0080969560272448,0.8063460909388289
1.0123636954798343,0.8066732090284593
1.0125122114183196,0.8070003271180897
1.0125122115165217,0.80732744520772
1.02136183394742,0.8076545632973503
1.0291600167514867,0.8079816813869807
1.0405610502506761,0.808308799476611
1.0422141260341347,0.8086359175662414
1.0463792695242717,0.8089630356558718
1.0513564800617896,0.8092901537455022
1.0545672464436584,0.8096172718351324
1.0576381095283272,0.8099443899247628
1.0592440444175055,0.8102715080143932
1.0637486092613142,0.8105986261040236
1.0649577138284703,0.8109257441936539
1.068917193414145,0.8112528622832843
1.0703262977139274,0.8115799803729146
1.0703262977139376,0.8119070984625449
1.0749631154520072,0.8122342165521753
1.0800922201435466,0.8125613346418057
1.082556572573151,0.8128884527314361
1.0987772729321574,0.8132155708210664
1.1077996430603902,0.8135426889106968
1.1149179509468505,0.8138698070003271
1.1158550374599912,0.8141969250899574
1.1195731669390037,0.8145240431795878
1.1195731669390083,0.8148511612692182
1.1249222350079207,0.8151782793588486
1.1316004833631577,0.8155053974484789
1.1316004833631577,0.8158325155381092
1.1362200534561406,0.8161596336277396
1.1395012420862662,0.81648675171737
1.1399569749830716,0.8168138698070003
1.144140703971435,0.8171409878966307
1.1465438099687741,0.8174681059862611
1.149963329669443,0.8177952240758914
1.1575763048544987,0.8181223421655217
1.1575763061221664,0.8184494602551521
1.1606902512936,0.8187765783447825
1.1606902535127341,0.8191036964344128
1.1697667749712288,0.8194308145240432
1.1704419399017347,0.8197579326136736
1.1722679070297264,0.8200850507033038
1.1753316959932396,0.8204121687929342
1.1756710608325358,0.8207392868825646
1.1783644922802632,0.821066404972195
1.1826973709905444,0.8213935230618253
1.1910135526083072,0.8217206411514557
1.1940511608467923,0.8220477592410861
1.1968585043212197,0.8223748773307163
1.1968585043212334,0.8227019954203467
1.198279559538629,0.8230291135099771
1.1996723933642848,0.8233562315996075
1.1999075223518818,0.8236833496892378
1.204473813744761,0.8240104677788682
1.2044738137447717,0.8243375858684985
1.2104041354484425,0.8246647039581289
1.2166292929036677,0.8249918220477592
1.2293749175339337,0.8253189401373896
1.2302737971811029,0.82564605822702
1.2313415979390623,0.8259731763166503
1.2347416653541925,0.8263002944062807
1.237243970591376,0.826627412495911
1.249062611960642,0.8269545305855414
1.2494104319652168,0.8272816486751717
1.249410431965228,0.8276087667648021
1.2520233379407628,0.8279358848544325
1.2529310934310631,0.8282630029440629
1.2604604239841095,0.8285901210336931
1.2655656133016677,0.8289172391233235
1.2665825989938133,0.8292443572129539
1.2749956638299174,0.8295714753025842
1.2939138549331222,0.8298985933922146
1.2991548865966251,0.830225711481845
1.3068587046741262,0.8305528295714752
1.3068588860559682,0.8308799476611056
1.3115740990581712,0.831207065750736
1.3169760421316723,0.8315341838403664
1.323071194565268,0.8318613019299967
1.3253544831405637,0.8321884200196271
1.3253544831405684,0.8325155381092575
1.3279308579381448,0.8328426561988878
1.3305850184482035,0.8331697742885181
1.3305851696205766,0.8334968923781485
1.3323709173839866,0.8338240104677789
1.3338891302280698,0.8341511285574092
1.344805502554663,0.8344782466470396
1.3531736289455571,0.8348053647366699
1.3588986012180406,0.8351324828263003
1.3592016066216255,0.8354596009159306
1.3856683977788307,0.835786719005561
1.385921794047618,0.8361138370951914
1.3943418762189124,0.8364409551848218
1.3967141192605153,0.8367680732744521
1.397123911035384,0.8370951913640824
1.3971239110871954,0.8374223094537128
1.4005687186718139,0.8377494275433431
1.4032333466836786,0.8380765456329735
1.418168494796317,0.8384036637226039
1.4181684947963284,0.8387307818122343
1.430413585217355,0.8390578999018645
1.4305869879368394,0.8393850179914949
1.4315407124464548,0.8397121360811253
1.4315407124464619,0.8400392541707556
1.4331882306759853,0.840366372260386
1.4332091207048294,0.8406934903500164
1.436088298005056,0.8410206084396468
1.4360882980077587,0.841347726529277
1.440763059821318,0.8416748446189074
1.4412606539204067,0.8420019627085378
1.4512779078031555,0.8423290807981682
1.4559726132378596,0.8426561988877985
1.4828094850128264,0.8429833169774289
1.4861267364468607,0.8433104350670592
1.4942901092741785,0.8436375531566895
1.4989796345792152,0.8439646712463199
1.5010993533175379,0.8442917893359503
1.503942137221728,0.8446189074255807
1.516255267907112,0.844946025515211
1.5162554479830974,0.8452731436048413
1.5182672160967317,0.8456002616944717
1.5182680874922379,0.845927379784102
1.5211872961111041,0.8462544978737324
1.5233329376916047,0.8465816159633628
1.5233329376916092,0.8469087340529932
1.5285067599945172,0.8472358521426235
1.5326463166423125,0.8475629702322538
1.53438573788041,0.8478900883218842
1.5343888545622577,0.8482172064115145
1.5372207868512147,0.8485443245011449
1.5376579938936215,0.8488714425907753
1.541402404267357,0.8491985606804057
1.5493787028739847,0.8495256787700359
1.5528310193182402,0.8498527968596663
1.5582762318711318,0.8501799149492967
1.558276240671241,0.850507033038927
1.5612348550744208,0.8508341511285574
1.5629626479319143,0.8511612692181878
1.5643330896914844,0.8514883873078182
1.5750892452406595,0.8518155053974484
1.5750892452410192,0.8521426234870788
1.5937640938963926,0.8524697415767092
1.5952438259709645,0.8527968596663396
1.5963180679652524,0.8531239777559699
1.596318067965262,0.8534510958456003
1.5996010574007469,0.8537782139352306
1.6101031240401689,0.8541053320248609
1.610103124044308,0.8544324501144913
1.610103124059239,0.8547595682041217
1.6123734135143786,0.8550866862937521
1.6223265545089622,0.8554138043833824
1.6289018027240667,0.8557409224730128
1.636605647232855,0.8560680405626431
1.640807364206132,0.8563951586522734
1.644506592187311,0.8567222767419038
1.6539775276662225,0.8570493948315342
1.6589122284339988,0.8573765129211646
1.6652919241843684,0.8577036310107949
1.6652919241843764,0.8580307491004252
1.6814377814751629,0.8583578671900556
1.6814840902164843,0.858684985279686
1.6818195058675718,0.8590121033693163
1.689653052078231,0.8593392214589467
1.6900253438684523,0.8596663395485771
1.6900595866715058,0.8599934576382074
1.6912649944095737,0.8603205757278377
1.691505005560229,0.8606476938174681
1.6942411236829045,0.8609748119070985
1.6955459733250664,0.8613019299967288
1.6955573757005635,0.8616290480863592
1.6975280658303855,0.8619561661759896
1.7109534695618858,0.8622832842656198
1.7116106709942107,0.8626104023552502
1.7136850843302116,0.8629375204448806
1.7141523903917353,0.863264638534511
1.7156901959093855,0.8635917566241413
1.717837630815622,0.8639188747137717
1.7178376308156282,0.864245992803402
1.720293062624314,0.8645731108930323
1.7228134595287885,0.8649002289826627
1.7450330119611361,0.8652273470722931
1.7452713542544194,0.8655544651619235
1.749403735556205,0.8658815832515538
1.7494037390602917,0.8662087013411842
1.749585287399134,0.8665358194308145
1.7495852873991593,0.8668629375204449
1.7505828232944682,0.8671900556100752
1.7529584854560272,0.8675171736997056
1.7566541301317589,0.867844291789336
1.7588381401921045,0.8681714098789663
1.7750683922469421,0.8684985279685966
1.7750683922469443,0.868825646058227
1.7797910680813542,0.8691527641478574
1.8165772544367114,0.8694798822374877
1.819883576953644,0.8698070003271181
1.8381488067355733,0.8701341184167485
1.8507263679242094,0.8704612365063789
1.8527691274756592,0.8707883545960091
1.8527691274756601,0.8711154726856395
1.8539328314508392,0.8714425907752699
1.8618213136321224,0.8717697088649002
1.8638915159607055,0.8720968269545306
1.8660211816838177,0.872423945044161
1.8745523759417142,0.8727510631337912
1.8807574050019191,0.8730781812234216
1.8807574050019191,0.873405299313052
1.8879186039265956,0.8737324174026824
1.8879186039267528,0.8740595354923127
1.8880451728009917,0.8743866535819431
1.8890818157904032,0.8747137716715735
1.8890818157919091,0.8750408897612038
1.8890818157963918,0.8753680078508341
1.8931130943827084,0.8756951259404645
1.8976757180742279,0.8760222440300949
1.901307545398577,0.8763493621197253
1.9013165515637558,0.8766764802093556
1.9033828608584227,0.8770035982989859
1.9046541535723003,0.8773307163886163
1.9046709161519348,0.8776578344782466
1.905220207066479,0.877984952567877
1.911138277677499,0.8783120706575074
1.9152704094248723,0.8786391887471378
1.918658977788891,0.878966306836768
1.9186589777888918,0.8792934249263984
1.9267590545243283,0.8796205430160288
1.9380300544241917,0.8799476611056591
1.9440145082696287,0.8802747791952895
1.9484536179702774,0.8806018972849199
1.9484536179702776,0.8809290153745503
1.9484536179702847,0.8812561334641805
1.9493494598651706,0.8815832515538109
1.9493494598651753,0.8819103696434413
1.9521937203977964,0.8822374877330716
1.9521938100306837,0.882564605822702
1.9524879044515016,0.8828917239123324
1.958536629759089,0.8832188420019627
1.9585366297590912,0.883545960091593
1.9640127697618763,0.8838730781812234
1.9687887886550124,0.8842001962708538
1.9838488539751782,0.8845273143604842
1.9965195628738504,0.8848544324501145
2.0013623282840025,0.8851815505397449
2.0013623282840083,0.8855086686293752
2.005182009810456,0.8858357867190055
2.01733646044401,0.8861629048086359
2.0173364604440125,0.8864900228982663
2.017336460444016,0.8868171409878967
2.0385960142439847,0.887144259077527
2.0385970814515435,0.8874713771671573
2.043090883955039,0.8877984952567877
2.0432915301579464,0.888125613346418
2.0459091475760918,0.8884527314360484
2.0461836788850665,0.8887798495256788
2.0461836788850727,0.8891069676153092
2.0461836788850745,0.8894340857049395
2.0600889613037148,0.8897612037945698
2.0696802791009437,0.8900883218842002
2.0857012099007317,0.8904154399738305
2.091722419221755,0.8907425580634609
2.1094338615912114,0.8910696761530913
2.1141158076621833,0.8913967942427217
2.1181639243544863,0.8917239123323519
2.1181639243572197,0.8920510304219823
2.120727941984903,0.8923781485116127
2.1262591615940463,0.892705266601243
2.12625916159406,0.8930323846908734
2.1320923086685704,0.8933595027805038
2.132192415466492,0.8936866208701341
2.1321924154664953,0.8940137389597644
2.133265420257536,0.8943408570493948
2.133370643600743,0.8946679751390252
2.1356507096757342,0.8949950932286556
2.1358098192210337,0.8953222113182859
2.141134343151513,0.8956493294079163
2.149479567295071,0.8959764474975466
2.1494795672950735,0.8963035655871769
2.1496314204287974,0.8966306836768073
2.149631420428802,0.8969578017664377
2.1517600998083704,0.8972849198560681
2.151760099808374,0.8976120379456984
2.1520839307694994,0.8979391560353287
2.1520839307695043,0.8982662741249591
2.1623098263452785,0.8985933922145894
2.163042612531277,0.8989205103042198
2.166561147288168,0.8992476283938502
2.166749243129015,0.8995747464834806
2.168217010472488,0.8999018645731109
2.1687088153181278,0.9002289826627412
2.168840985916423,0.9005561007523716
2.169136901211764,0.900883218842002
2.169929976765155,0.9012103369316323
2.171636026947084,0.9015374550212627
2.176519178084098,0.9018645731108931
2.194528996046639,0.9021916912005233
2.217219997036724,0.9025188092901537
2.217898275533442,0.9028459273797841
2.22315249076563,0.9031730454694145
2.2231524907656364,0.9035001635590448
2.2400731713657085,0.9038272816486752
2.2413260309635277,0.9041543997383056
2.2497200966054978,0.9044815178279358
2.2497200966055013,0.9048086359175662
2.254394112143795,0.9051357540071966
2.2803942509469586,0.905462872096827
2.2803942509469675,0.9057899901864573
2.286215454536822,0.9061171082760877
2.288537667777629,0.906444226365718
2.288537667777639,0.9067713444553483
2.2951792365393904,0.9070984625449787
2.297588625046044,0.9074255806346091
2.29904387978337,0.9077526987242395
2.299043879783375,0.9080798168138698
2.3003281567572067,0.9084069349035002
2.300328156757225,0.9087340529931305
2.3049359976096,0.9090611710827609
2.3154030942721464,0.9093882891723912
2.3233935452125243,0.9097154072620216
2.3568772738429726,0.910042525351652
2.3654982733439964,0.9103696434412824
2.3656432411596167,0.9106967615309126
2.3768461281184967,0.911023879620543
2.3898147352128793,0.9113509977101734
2.3901791223355238,0.9116781157998037
2.3996536489950544,0.9120052338894341
2.4042537525712087,0.9123323519790645
2.407038227106579,0.9126594700686947
2.4208175226933117,0.9129865881583251
2.4357130542955,0.9133137062479555
2.440395473005735,0.9136408243375859
2.440395473005735,0.9139679424272162
2.467401424817575,0.9142950605168466
2.4682107840717062,0.914622178606477
2.482868628686418,0.9149492966961073
2.4828686292825948,0.9152764147857376
2.4866171956190506,0.915603532875368
2.4873317192706663,0.9159306509649984
2.4930896204881554,0.9162577690546287
2.4994932176317084,0.9165848871442591
2.4999001602381767,0.9169120052338894
2.5069106770353264,0.9172391233235198
2.5069106770353287,0.9175662414131501
2.5131027667146943,0.9178933595027805
2.554524628274125,0.9182204775924109
2.5579410858688325,0.9185475956820413
2.5579410858688356,0.9188747137716716
2.564809344723915,0.9192018318613019
2.566952112037535,0.9195289499509323
2.5736400689210424,0.9198560680405626
2.574907917949108,0.920183186130193
2.5785523385021687,0.9205103042198234
2.5788303923319083,0.9208374223094538
2.5840261525445194,0.921164540399084
2.5908350603870494,0.9214916584887144
2.591003385413454,0.9218187765783448
2.592477314589537,0.9221458946679751
2.592623628416598,0.9224730127576055
2.5935152859083668,0.9228001308472359
2.5954229847214085,0.9231272489368663
2.595568518501886,0.9234543670264965
2.5983530331418336,0.9237814851161269
2.598490731581462,0.9241086032057573
2.5991571396253406,0.9244357212953876
2.6016956273191987,0.924762839385018
2.6035232871969347,0.9250899574746484
2.60378724190483,0.9254170755642787
2.6044384590199767,0.925744193653909
2.607301604765066,0.9260713117435394
2.6113857153314615,0.9263984298331698
2.611385715331464,0.9267255479228002
2.6137254014689386,0.9270526660124305
2.6211593446787176,0.9273797841020608
2.621159344678725,0.9277069021916912
2.621159344678728,0.9280340202813215
2.6489270768966025,0.9283611383709519
2.652874445771584,0.9286882564605823
2.6528744457715914,0.9290153745502127
2.661235859629372,0.929342492639843
2.677088858164605,0.9296696107294733
2.6835460258684294,0.9299967288191037
2.688792519281155,0.930323846908734
2.706949120163018,0.9306509649983644
2.717780077841109,0.9309780830879948
2.7177800778411125,0.9313052011776252
2.739306441979155,0.9316323192672554
2.74352010035412,0.9319594373568858
2.7435201003542233,0.9322865554465162
2.7678160803140788,0.9326136735361465
2.7678160803140806,0.9329407916257769
2.768777412080026,0.9332679097154073
2.7691315987617537,0.9335950278050377
2.795348713646689,0.9339221458946679
2.7958259741052176,0.9342492639842983
2.814205536182143,0.9345763820739287
2.8194046215244053,0.934903500163559
2.819404621524417,0.9352306182531894
2.8422557698270348,0.9355577363428198
2.8526296010471,0.9358848544324501
2.8593956351701713,0.9362119725220804
2.8712225437788015,0.9365390906117108
2.879210156338217,0.9368662087013412
2.8792101563382198,0.9371933267909716
2.889242553409219,0.9375204448806019
2.8993780539272502,0.9378475629702323
2.907188491301322,0.9381746810598626
2.9161625227211374,0.9385017991494929
2.936648911076492,0.9388289172391233
2.9366489110764933,0.9391560353287537
2.938389582009128,0.9394831534183841
2.986879148563255,0.9398102715080144
3.006363251033455,0.9401373895976447
3.0084083800208585,0.9404645076872751
3.0122529027078855,0.9407916257769054
3.0122529027078864,0.9411187438665358
3.0149551990609362,0.9414458619561662
3.032747300552776,0.9417729800457966
3.0432147211614318,0.9421000981354269
3.04340973683874,0.9424272162250572
3.057673456432128,0.9427543343146876
3.089215369585075,0.943081452404318
3.0892153695850793,0.9434085704939483
3.0908204967621016,0.9437356885835787
3.091385809164432,0.9440628066732091
3.0988497862366,0.9443899247628393
3.09899315974652,0.9447170428524697
3.1103184002585254,0.9450441609421001
3.1433907219612442,0.9453712790317305
3.146426522922363,0.9456983971213608
3.1493299494923157,0.9460255152109912
3.154411332287293,0.9463526333006215
3.173929251999114,0.9466797513902518
3.173929251999123,0.9470068694798822
3.1783866392377718,0.9473339875695126
3.1886190730097748,0.947661105659143
3.1953360026796194,0.9479882237487733
3.258565545950154,0.9483153418384037
3.2635946841864203,0.948642459928034
3.2647132543552106,0.9489695780176644
3.2775746243933472,0.9492966961072947
3.286982683350165,0.9496238141969251
3.304409994108929,0.9499509322865555
3.3142322186972777,0.9502780503761858
3.329543944547593,0.9506051684658161
3.35602624843787,0.9509322865554465
3.357711349763469,0.9512594046450769
3.357711349763476,0.9515865227347072
3.358878407290517,0.9519136408243376
3.3721172637851526,0.952240758913968
3.375342512190614,0.9525678770035984
3.411806891741876,0.9528949950932286
3.412150571730951,0.953222113182859
3.417847475372153,0.9535492312724894
3.4178510747481936,0.9538763493621197
3.44039390193476,0.9542034674517501
3.4579030792657637,0.9545305855413805
3.461759277118467,0.9548577036310107
3.490746360142969,0.9551848217206411
3.5052750608968823,0.9555119398102715
3.505275060896886,0.9558390578999019
3.505275060896903,0.9561661759895322
3.5278802180716675,0.9564932940791626
3.528747327597628,0.956820412168793
3.5471201612690226,0.9571475302584233
3.572757704848679,0.9574746483480536
3.5729883743533275,0.957801766437684
3.5756029118661106,0.9581288845273144
3.579716849110751,0.9584560026169447
3.579716849110761,0.9587831207065751
3.5810806846287964,0.9591102387962054
3.6042503937610153,0.9594373568858358
3.627364156146452,0.9597644749754661
3.6310860649997267,0.9600915930650965
3.631086064999734,0.9604187111547269
3.6878064794825756,0.9607458292443573
3.720866172187546,0.9610729473339875
3.7208661721875504,0.9614000654236179
3.7285102350229904,0.9617271835132483
3.728928257321679,0.9620543016028786
3.732998119346414,0.962381419692509
3.732998119346422,0.9627085377821394
3.7531477849059747,0.9630356558717698
3.772801343947532,0.9633627739614
3.7733647759785973,0.9636898920510304
3.8810392309937174,0.9640170101406608
3.8818214880581916,0.9643441282302911
3.9544723794281937,0.9646712463199215
3.9598643087769547,0.9649983644095519
3.959864308776978,0.9653254824991822
3.9625891041107826,0.9656526005888125
3.9944525536638453,0.9659797186784429
4.034493987951031,0.9663068367680733
4.117673111273907,0.9666339548577036
4.136196213580265,0.966961072947334
4.144321247277929,0.9672881910369644
4.209689842374087,0.9676153091265947
4.327491048692844,0.967942427216225
4.373548109703765,0.9682695453058554
4.437433286255279,0.9685966633954858
4.437433286255281,0.9689237814851162
4.458945712188032,0.9692508995747465
4.470114323587007,0.9695780176643768
4.489886763150322,0.9699051357540072
4.539341995958856,0.9702322538436375
4.53934199595886,0.9705593719332679
4.540267923320057,0.9708864900228983
4.54026792332006,0.9712136081125287
4.540768019851538,0.971540726202159
4.554725668168672,0.9718678442917893
4.600675112308791,0.9721949623814197
4.70682607114614,0.97252208047105
4.756542788155227,0.9728491985606804
4.809796910411491,0.9731763166503108
4.811081742301644,0.9735034347399412
4.811081742301649,0.9738305528295714
4.835860531073178,0.9741576709192018
4.835860531073186,0.9744847890088322
4.83828279721265,0.9748119070984625
4.87087224523054,0.9751390251880929
4.870872245230543,0.9754661432777233
4.8994922528804485,0.9757932613673536
4.946820244615434,0.9761203794569839
4.974108927758125,0.9764474975466143
5.010837623761228,0.9767746156362447
5.039546697940771,0.977101733725875
5.05824800186057,0.9774288518155054
5.087276966782621,0.9777559699051358
5.110215574527077,0.9780830879947661
5.122298516678109,0.9784102060843964
5.182969364815586,0.9787373241740268
5.214511690396101,0.9790644422636572
5.263925293359172,0.9793915603532876
5.423878415392018,0.9797186784429179
5.512484208285544,0.9800457965325482
5.578194042866652,0.9803729146221786
5.723259460509593,0.9807000327118089
5.783982471032537,0.9810271508014393
5.815674357612794,0.9813542688910697
5.831036621887911,0.9816813869807001
5.831056633482216,0.9820085050703304
5.835100834831441,0.9823356231599607
5.868585566538371,0.9826627412495911
5.868585792383729,0.9829898593392215
5.876299348379978,0.9833169774288518
5.893444293394873,0.9836440955184822
5.910131794172873,0.9839712136081126
5.939228699894745,0.9842983316977428
5.954135434453262,0.9846254497873732
6.048314509330298,0.9849525678770036
6.082510095659883,0.985279685966634
6.135532341873786,0.9856068040562643
6.138751481777557,0.9859339221458947
6.13875148177772,0.9862610402355251
6.160740136336256,0.9865881583251553
6.162999665885023,0.9869152764147857
6.176173405012693,0.9872423945044161
6.257941763160443,0.9875695125940465
6.271867818616933,0.9878966306836768
6.297352239836999,0.9882237487733072
6.409581475669777,0.9885508668629375
6.475538856747159,0.9888779849525678
6.5291821327254596,0.9892051030421982
6.578036180649189,0.9895322211318286
6.639326380452537,0.989859339221459
6.6410078579724425,0.9901864573110893
6.897061255863239,0.9905135754007197
6.901032532327967,0.99084069349035
6.956927267750443,0.9911678115799804
6.968125888899695,0.9914949296696107
7.07456926752254,0.9918220477592411
7.0745692675225476,0.9921491658488715
7.133860549462016,0.9924762839385018
7.159464101005708,0.9928034020281321
7.195603710980537,0.9931305201177625
7.248057338392992,0.9934576382073929
7.300351307259652,0.9937847562970232
7.364488539963178,0.9941118743866536
7.574654113915421,0.994438992476284
7.574654113915421,0.9947661105659142
7.596112761789703,0.9950932286555446
7.605970295161476,0.995420346745175
7.702276992715085,0.9957474648348054
7.70227699271509,0.9960745829244357
7.702456554570055,0.9964017010140661
7.900328910549487,0.9967288191036965
7.903969340056562,0.9970559371933267
7.929519284523367,0.9973830552829571
7.930520715413895,0.9977101733725875
7.933665177261045,0.9980372914622179
7.934131908449229,0.9983644095518482
8.122745006810307,0.9986915276414786
8.18847003907925,0.9990186457311089
8.279143945904792,0.9993457638207393
9.035002049634027,0.9996728819103696
14.309219171666587,1.0


==> figures/ecdf/ppo_pcell.csv <==
x,y
-24.9999678326873,0.00032615786040443573
-18.56098927924817,0.0006523157208088715
-18.55976607923435,0.0009784735812133072
-18.257077066435258,0.001304631441617743
-18.04862778630697,0.0016307893020221786
-17.741840188460852,0.0019569471624266144
-17.520312436273,0.00228310502283105
-15.033713250372742,0.002609262883235486
-14.966776354271628,0.0029354207436399216
-14.960362680243371,0.0032615786040443573
-14.88335494621294,0.003587736464448793
-14.712251647092858,0.003913894324853229
-14.188361159596083,0.0042400521852576645
-13.703902230889286,0.0045662100456621
-13.511690736935094,0.004892367906066536
-13.324833386730235,0.005218525766470972
-13.319084270125263,0.005544683626875407
-13.12602484513075,0.005870841487279843
-13.12415485126846,0.006196999347684279
-13.118426566965738,0.006523157208088715
-13.047535704209894,0.00684931506849315
-13.003811008730167,0.007175472928897586
-12.983234022597948,0.007501630789302022
-12.952904842169724,0.007827788649706457
-12.88030740762395,0.008153946510110893
-12.874636003789117,0.008480104370515329
-12.849561924607675,0.008806262230919765
-12.810982822325569,0.0091324200913242
-12.8065151777168,0.009458577951728636
-12.804456043225864,0.009784735812133072
-12.727836171439069,0.010110893672537508
-12.701813518461604,0.010437051532941943
-12.700192439888465,0.010763209393346379
-12.68457840086584,0.011089367253750815
-12.657792933387402,0.01141552511415525
-12.657452473881351,0.011741682974559686
-12.657450956716854,0.012067840834964122
-12.621035560197253,0.012393998695368558
-12.58589258368764,0.012720156555772993
-12.565618796912874,0.01304631441617743
-12.556974517940453,0.013372472276581865
-12.55092828769078,0.0136986301369863
-12.51940212175085,0.014024787997390736
-12.498139620299568,0.014350945857795172
-12.46333092775033,0.014677103718199608
-12.457879790929427,0.015003261578604044
-12.457879790929422,0.01532941943900848
-12.453810564771945,0.015655577299412915
-12.44514073910405,0.01598173515981735
-12.399197723248447,0.016307893020221786
-12.397613313615238,0.016634050880626222
-12.365837381992701,0.016960208741030658
-12.335885218228732,0.017286366601435094
-12.254834001466861,0.01761252446183953
-12.247687593275195,0.017938682322243965
-12.24724543412847,0.0182648401826484
-12.223624865254177,0.018590998043052837
-12.214542714371674,0.018917155903457272
-12.152011636823643,0.019243313763861708
-12.10708039482166,0.019569471624266144
-12.078242767074096,0.01989562948467058
-12.027337728032762,0.020221787345075015
-11.991533152729042,0.02054794520547945
-11.923336767740278,0.020874103065883887
-11.905440885807472,0.021200260926288322
-11.901891944517132,0.021526418786692758
-11.899930829079684,0.021852576647097194
-11.887750237295235,0.02217873450750163
-11.87207671692213,0.022504892367906065
-11.87207671692213,0.0228310502283105
-11.861210126805744,0.023157208088714937
-11.84816147781608,0.023483365949119372
-11.82247731683541,0.023809523809523808
-11.785225526294585,0.024135681669928244
-11.741569191614316,0.02446183953033268
-11.724708664433997,0.024787997390737115
-11.72305922291284,0.02511415525114155
-11.703778713558165,0.025440313111545987
-11.701433724315754,0.025766470971950423
-11.69460642524935,0.02609262883235486
-11.689941230420432,0.026418786692759294
-11.685621789147826,0.02674494455316373
-11.620689873194511,0.027071102413568165
-11.619343864178285,0.0273972602739726
-11.560834848967385,0.027723418134377037
-11.558703684500646,0.028049575994781473
-11.552319677542295,0.02837573385518591
-11.551311181530481,0.028701891715590344
-11.550003114601358,0.02902804957599478
-11.550003114601356,0.029354207436399216
-11.548896737109917,0.02968036529680365
-11.544842242176728,0.030006523157208087
-11.540925030287614,0.030332681017612523
-11.511543723066104,0.03065883887801696
-11.511543722762443,0.030984996738421394
-11.51154372274426,0.03131115459882583
-11.482816484444164,0.031637312459230266
-11.481223122522525,0.0319634703196347
-11.451010778524521,0.03228962818003914
-11.394371334750675,0.03261578604044357
-11.391978155388415,0.03294194390084801
-11.391792154956024,0.033268101761252444
-11.326608903063066,0.03359425962165688
-11.32458475711694,0.033920417482061316
-11.324584756956373,0.03424657534246575
-11.316908098732554,0.03457273320287019
-11.307377660897025,0.03489889106327462
-11.281602186451593,0.03522504892367906
-11.280337280388961,0.035551206784083494
-11.279144592509493,0.03587736464448793
-11.264792417784845,0.036203522504892366
-11.253644429447432,0.0365296803652968
-11.22397626983727,0.03685583822570124
-11.223243966176055,0.03718199608610567
-11.223243966176042,0.03750815394651011
-11.223078577931831,0.037834311806914545
-11.223078577931823,0.03816046966731898
-11.198677931712542,0.038486627527723416
-11.195361346793483,0.03881278538812785
-11.193946321245253,0.03913894324853229
-11.192748044736593,0.03946510110893672
-11.192748044736591,0.03979125896934116
-11.183407944864134,0.040117416829745595
-11.180840817306915,0.04044357469015003
-11.174921103787675,0.040769732550554466
-11.16580586972789,0.0410958904109589
-11.16475963542793,0.04142204827136334
-11.163125229691873,0.04174820613176777
-11.123855588758708,0.04207436399217221
-11.11172199163339,0.042400521852576645
-11.10434444069152,0.04272667971298108
-11.10434293090163,0.043052837573385516
-11.09776507554398,0.04337899543378995
-11.059385074798506,0.04370515329419439
-11.0508239749932,0.04403131115459882
-11.043880968279643,0.04435746901500326
-11.043880968279634,0.044683626875407695
-11.04319002926697,0.04500978473581213
-11.023953696265925,0.045335942596216566
-11.021506177841207,0.045662100456621
-11.01609681849382,0.04598825831702544
-11.012644214467002,0.046314416177429873
-11.002415994600748,0.04664057403783431
-11.000624945816488,0.046966731898238745
-11.000624945816487,0.04729288975864318
-10.98806837093946,0.047619047619047616
-10.988068370878022,0.04794520547945205
-10.983224029015743,0.04827136333985649
-10.971140408320238,0.048597521200260924
-10.959927154525396,0.04892367906066536
-10.959006855053477,0.049249836921069795
-10.889321289154752,0.04957599478147423
-10.881207584492278,0.049902152641878667
-10.878961225835345,0.0502283105022831
-10.878372583288453,0.05055446836268754
-10.874900021311943,0.050880626223091974
-10.870314807812534,0.05120678408349641
-10.846755613373972,0.051532941943900845
-10.840824970375927,0.05185909980430528
-10.840719658058049,0.05218525766470972
-10.799356138201995,0.05251141552511415
-10.79801789343701,0.05283757338551859
-10.763931870951408,0.053163731245923024
-10.763931870951398,0.05348988910632746
-10.76339667881377,0.053816046966731895
-10.761310164970432,0.05414220482713633
-10.727786124193834,0.05446836268754077
-10.71621005741181,0.0547945205479452
-10.71241670618307,0.05512067840834964
-10.706693212695532,0.055446836268754074
-10.64104822939461,0.05577299412915851
-10.63777243741857,0.056099151989562945
-10.637772437418562,0.05642530984996738
-10.609625677838027,0.05675146771037182
-10.600502702794042,0.05707762557077625
-10.597007177345496,0.05740378343118069
-10.595253429316859,0.057729941291585124
-10.567202307472252,0.05805609915198956
-10.56391967538552,0.058382257012393995
-10.533771313030584,0.05870841487279843
-10.533158936491901,0.05903457273320287
-10.521571074237077,0.0593607305936073
-10.520554903624456,0.05968688845401174
-10.489784973895329,0.060013046314416174
-10.468293613574792,0.06033920417482061
-10.468075774872581,0.060665362035225046
-10.468075774872581,0.06099151989562948
-10.468049087633384,0.06131767775603392
-10.460481354255442,0.06164383561643835
-10.444478681973829,0.06196999347684279
-10.428526963100072,0.062296151337247224
-10.393096504022273,0.06262230919765166
-10.393096504022271,0.0629484670580561
-10.389558981069412,0.06327462491846053
-10.389558981069406,0.06360078277886497
-10.386244887191257,0.0639269406392694
-10.386096533120973,0.06425309849967384
-10.385021119134791,0.06457925636007827
-10.380629572468383,0.06490541422048271
-10.379383084981624,0.06523157208088715
-10.354996893416253,0.06555772994129158
-10.354196009481887,0.06588388780169602
-10.348521026008108,0.06621004566210045
-10.34635000333504,0.06653620352250489
-10.331827394260847,0.06686236138290932
-10.330489007729065,0.06718851924331376
-10.3289018591238,0.0675146771037182
-10.328304579302252,0.06784083496412263
-10.328140134826295,0.06816699282452707
-10.327788621143458,0.0684931506849315
-10.319758058020566,0.06881930854533594
-10.310601021447646,0.06914546640574037
-10.3015045928449,0.06947162426614481
-10.301161335235248,0.06979778212654925
-10.298446953373247,0.07012393998695368
-10.298446953373244,0.07045009784735812
-10.288946052338197,0.07077625570776255
-10.283527658910263,0.07110241356816699
-10.269695047426616,0.07142857142857142
-10.269694853887462,0.07175472928897586
-10.26330736527361,0.0720808871493803
-10.225765648522183,0.07240704500978473
-10.217495332018203,0.07273320287018917
-10.215785910922321,0.0730593607305936
-10.215785618438023,0.07338551859099804
-10.21528704251646,0.07371167645140247
-10.19554870890834,0.07403783431180691
-10.166629279607504,0.07436399217221135
-10.160210497141923,0.07469015003261578
-10.156517761805507,0.07501630789302022
-10.152388693339402,0.07534246575342465
-10.139030929388955,0.07566862361382909
-10.132242900923767,0.07599478147423352
-10.132242900923762,0.07632093933463796
-10.132242900923748,0.0766470971950424
-10.124750814797308,0.07697325505544683
-10.124750814797107,0.07729941291585127
-10.110308786568769,0.0776255707762557
-10.106059298571909,0.07795172863666014
-10.098966534024047,0.07827788649706457
-10.098966534024044,0.07860404435746901
-10.072510114374456,0.07893020221787345
-10.0652608623215,0.07925636007827788
-10.040481687200826,0.07958251793868232
-10.04048168720082,0.07990867579908675
-10.035923966050756,0.08023483365949119
-10.030576489523897,0.08056099151989563
-10.030571425724274,0.08088714938030006
-10.019292291664073,0.0812133072407045
-10.012051964306494,0.08153946510110893
-10.012051887873998,0.08186562296151337
-10.009659354613445,0.0821917808219178
-10.006403390339106,0.08251793868232224
-10.006403390339102,0.08284409654272668
-10.001915991364948,0.08317025440313111
-9.99378840272851,0.08349641226353555
-9.990271359457024,0.08382257012393998
-9.98251404921951,0.08414872798434442
-9.980902833574248,0.08447488584474885
-9.98018154214468,0.08480104370515329
-9.97989885992336,0.08512720156555773
-9.96138750018181,0.08545335942596216
-9.954040714281774,0.0857795172863666
-9.954040699594957,0.08610567514677103
-9.951921020858464,0.08643183300717547
-9.942919285190857,0.0867579908675799
-9.942722195666647,0.08708414872798434
-9.941690465935297,0.08741030658838878
-9.937065426198266,0.08773646444879321
-9.934249318123724,0.08806262230919765
-9.934249318123715,0.08838878016960208
-9.934249318123705,0.08871493803000652
-9.932468851729235,0.08904109589041095
-9.932260806328678,0.08936725375081539
-9.929293793610912,0.08969341161121983
-9.927023777796926,0.09001956947162426
-9.9269332888643,0.0903457273320287
-9.923694267376527,0.09067188519243313
-9.92332003767726,0.09099804305283757
-9.921416728765255,0.091324200913242
-9.921270168879666,0.09165035877364644
-9.920507491409907,0.09197651663405088
-9.920265182444492,0.09230267449445531
-9.918731951907017,0.09262883235485975
-9.91826008733039,0.09295499021526418
-9.918186594065606,0.09328114807566862
-9.918094023662473,0.09360730593607305
-9.917742719530972,0.09393346379647749
-9.91620364711795,0.09425962165688193
-9.910946994562183,0.09458577951728636
-9.907331078803821,0.0949119373776908
-9.902400077011322,0.09523809523809523
-9.897828781787751,0.09556425309849967
-9.885992116983488,0.0958904109589041
-9.882359727732828,0.09621656881930854
-9.882359727732812,0.09654272667971298
-9.881834267042661,0.09686888454011741
-9.881834267042652,0.09719504240052185
-9.879819682398601,0.09752120026092628
-9.879819682398585,0.09784735812133072
-9.87966612559373,0.09817351598173515
-9.879666125593712,0.09849967384213959
-9.879299023012717,0.09882583170254403
-9.877517364714278,0.09915198956294846
-9.874951158855058,0.0994781474233529
-9.86748178389834,0.09980430528375733
-9.867358119157053,0.10013046314416177
-9.865382602874611,0.1004566210045662
-9.86520707161407,0.10078277886497064
-9.865207071614057,0.10110893672537508
-9.85775392127617,0.10143509458577951
-9.856031754965173,0.10176125244618395
-9.85603175496516,0.10208741030658838
-9.852362080384028,0.10241356816699282
-9.849284831783983,0.10273972602739725
-9.84574909685322,0.10306588388780169
-9.824150476133696,0.10339204174820613
-9.81944737996413,0.10371819960861056
-9.815292009072058,0.104044357469015
-9.812743622589297,0.10437051532941943
-9.81268010082294,0.10469667318982387
-9.810200161103111,0.1050228310502283
-9.805920977135392,0.10534898891063274
-9.792446886581114,0.10567514677103718
-9.789039628613398,0.10600130463144161
-9.785256494603383,0.10632746249184605
-9.78392909309647,0.10665362035225048
-9.78018711313916,0.10697977821265492
-9.780149134467194,0.10730593607305935
-9.777945024685685,0.10763209393346379
-9.76312847927192,0.10795825179386823
-9.757583899687287,0.10828440965427266
-9.751403260608994,0.1086105675146771
-9.736235310912315,0.10893672537508153
-9.735485061530582,0.10926288323548597
-9.733449613298232,0.1095890410958904
-9.732061028502274,0.10991519895629484
-9.731947626201185,0.11024135681669928
-9.731502082084862,0.11056751467710371
-9.726889388378323,0.11089367253750815
-9.722804490029546,0.11121983039791258
-9.722762914322868,0.11154598825831702
-9.722284844681555,0.11187214611872145
-9.72183180619106,0.11219830397912589
-9.715119454960313,0.11252446183953033
-9.71472030038882,0.11285061969993476
-9.714407928680576,0.1131767775603392
-9.71099065094767,0.11350293542074363
-9.7109011069127,0.11382909328114807
-9.710456501347256,0.1141552511415525
-9.71035118475261,0.11448140900195694
-9.700489349164647,0.11480756686236138
-9.68270734372286,0.11513372472276581
-9.677176854362745,0.11545988258317025
-9.677176574958912,0.11578604044357468
-9.652017990887614,0.11611219830397912
-9.652017990887611,0.11643835616438356
-9.640801228261246,0.11676451402478799
-9.640801228260917,0.11709067188519243
-9.639783713245452,0.11741682974559686
-9.638391579668177,0.1177429876060013
-9.638391579667307,0.11806914546640573
-9.633098433139347,0.11839530332681017
-9.616110242110592,0.1187214611872146
-9.610223550004134,0.11904761904761904
-9.610223550004111,0.11937377690802348
-9.609557224354287,0.11969993476842791
-9.591642319785263,0.12002609262883235
-9.591155769813586,0.12035225048923678
-9.58793471177002,0.12067840834964122
-9.587668679611458,0.12100456621004566
-9.587630453954432,0.12133072407045009
-9.58687086533714,0.12165688193085453
-9.584856124635913,0.12198303979125896
-9.582182173550873,0.1223091976516634
-9.581486658040237,0.12263535551206783
-9.580768857802672,0.12296151337247227
-9.580141873869762,0.1232876712328767
-9.567938042823855,0.12361382909328114
-9.56225841513787,0.12393998695368558
-9.559269163012104,0.12426614481409001
-9.559268998028323,0.12459230267449445
-9.5474137373989,0.12491846053489888
-9.547409037364972,0.12524461839530332
-9.54447467395106,0.12557077625570776
-9.544474673949644,0.1258969341161122
-9.518406961011848,0.12622309197651663
-9.517250029524797,0.12654924983692106
-9.493208274354851,0.1268754076973255
-9.481600623215535,0.12720156555772993
-9.47568744333302,0.12752772341813437
-9.457162222762468,0.1278538812785388
-9.45334787346535,0.12818003913894324
-9.431153340977591,0.12850619699934768
-9.427308829936955,0.1288323548597521
-9.419162186833065,0.12915851272015655
-9.418705753966824,0.12948467058056098
-9.416637681934994,0.12981082844096542
-9.410982983941778,0.13013698630136986
-9.4068206547795,0.1304631441617743
-9.402271112979905,0.13078930202217873
-9.402271112979902,0.13111545988258316
-9.396222244375773,0.1314416177429876
-9.39188919355329,0.13176777560339203
-9.387703330116313,0.13209393346379647
-9.3653317001748,0.1324200913242009
-9.364443510544548,0.13274624918460534
-9.348361300111419,0.13307240704500978
-9.343932449546921,0.1333985649054142
-9.340841498001325,0.13372472276581865
-9.334773253968082,0.13405088062622308
-9.334136091452049,0.13437703848662752
-9.331583289425435,0.13470319634703196
-9.33158328942542,0.1350293542074364
-9.327872024221165,0.13535551206784083
-9.316173629692873,0.13568166992824526
-9.315752097233451,0.1360078277886497
-9.313431658709598,0.13633398564905413
-9.306672058365212,0.13666014350945857
-9.305941279912819,0.136986301369863
-9.301543399558003,0.13731245923026744
-9.28919791692455,0.13763861709067188
-9.286822302465524,0.1379647749510763
-9.280260870822996,0.13829093281148075
-9.278970734033315,0.13861709067188518
-9.270035235506423,0.13894324853228962
-9.27003523550642,0.13926940639269406
-9.257690265621635,0.1395955642530985
-9.254273317139114,0.13992172211350293
-9.254273317139114,0.14024787997390736
-9.25370888053764,0.1405740378343118
-9.250147595634955,0.14090019569471623
-9.218843402740475,0.14122635355512067
-9.217403211291224,0.1415525114155251
-9.214803483296473,0.14187866927592954
-9.21439162694084,0.14220482713633398
-9.20927420077815,0.1425309849967384
-9.194301298236075,0.14285714285714285
-9.191944085554027,0.14318330071754728
-9.190690674078743,0.14350945857795172
-9.190690674078736,0.14383561643835616
-9.18978596788867,0.1441617742987606
-9.180651011180363,0.14448793215916503
-9.167587568305699,0.14481409001956946
-9.165500581181016,0.1451402478799739
-9.165500581181016,0.14546640574037834
-9.158994002089864,0.14579256360078277
-9.154761893677437,0.1461187214611872
-9.148423068770494,0.14644487932159164
-9.14842306877049,0.14677103718199608
-9.146144232030128,0.1470971950424005
-9.144063168704525,0.14742335290280495
-9.144063168704522,0.14774951076320939
-9.131530918755786,0.14807566862361382
-9.130664401306923,0.14840182648401826
-9.127459669807177,0.1487279843444227
-9.1259148332628,0.14905414220482713
-9.125914833262796,0.14938030006523156
-9.114527079612028,0.149706457925636
-9.112583713625853,0.15003261578604044
-9.112583713625849,0.15035877364644487
-9.111944910419105,0.1506849315068493
-9.103600075243714,0.15101108936725374
-9.098814359436082,0.15133724722765818
-9.09881435943608,0.15166340508806261
-9.096206572694168,0.15198956294846705
-9.096206572694166,0.15231572080887149
-9.096036204037063,0.15264187866927592
-9.096023004302598,0.15296803652968036
-9.093568503721027,0.1532941943900848
-9.090399702702161,0.15362035225048923
-9.08630090579045,0.15394651011089366
-9.063921387410554,0.1542726679712981
-9.062952153572073,0.15459882583170254
-9.062952153572068,0.15492498369210697
-9.060399258670131,0.1552511415525114
-9.057041799652582,0.15557729941291584
-9.056817207572022,0.15590345727332028
-9.05089369743314,0.15622961513372471
-9.044432268602886,0.15655577299412915
-9.043659969235566,0.15688193085453359
-9.022021804784298,0.15720808871493802
-9.022021804784284,0.15753424657534246
-9.022021804784282,0.1578604044357469
-9.020221019483275,0.15818656229615133
-9.020221019483271,0.15851272015655576
-9.011776526082176,0.1588388780169602
-9.011169479312496,0.15916503587736464
-9.0079066889433,0.15949119373776907
-9.005734911646254,0.1598173515981735
-9.005734911646245,0.16014350945857794
-9.001420487451545,0.16046966731898238
-8.999889130161256,0.16079582517938681
-8.999368777006138,0.16112198303979125
-8.983406384292095,0.16144814090019569
-8.981804699705192,0.16177429876060012
-8.965540240186092,0.16210045662100456
-8.957848488237914,0.162426614481409
-8.957848488237909,0.16275277234181343
-8.953985382462898,0.16307893020221786
-8.951897363505374,0.1634050880626223
-8.94857276755932,0.16373124592302674
-8.94167041868831,0.16405740378343117
-8.936431680728843,0.1643835616438356
-8.889846705780487,0.16470971950424004
-8.883772098722769,0.16503587736464448
-8.881089410343769,0.16536203522504891
-8.87546865568746,0.16568819308545335
-8.867847676801622,0.16601435094585779
-8.865295438184493,0.16634050880626222
-8.864373322842045,0.16666666666666666
-8.846961506283423,0.1669928245270711
-8.846048471810569,0.16731898238747553
-8.829297045668586,0.16764514024787996
-8.825830287679628,0.1679712981082844
-8.822744888793952,0.16829745596868884
-8.822744888793949,0.16862361382909327
-8.817865737125322,0.1689497716894977
-8.814996029397845,0.16927592954990214
-8.814996029397761,0.16960208741030658
-8.814996029396928,0.16992824527071101
-8.808145698290568,0.17025440313111545
-8.804594662429485,0.1705805609915199
-8.79921850058798,0.17090671885192432
-8.792700368001395,0.17123287671232876
-8.792670980181597,0.1715590345727332
-8.788417052297648,0.17188519243313763
-8.782839265679884,0.17221135029354206
-8.765919723882602,0.1725375081539465
-8.76128760326344,0.17286366601435094
-8.75610819766757,0.17318982387475537
-8.754173859903217,0.1735159817351598
-8.752700830895362,0.17384213959556424
-8.751183750044468,0.17416829745596868
-8.749585626186727,0.17449445531637311
-8.747568181533747,0.17482061317677755
-8.747568181533738,0.175146771037182
-8.746488202505478,0.17547292889758642
-8.746462201798096,0.17579908675799086
-8.745668362802505,0.1761252446183953
-8.745163027512186,0.17645140247879973
-8.744602873851928,0.17677756033920417
-8.743924745143186,0.1771037181996086
-8.735698045429041,0.17742987606001304
-8.732451120709285,0.17775603392041747
-8.725779386426428,0.1780821917808219
-8.686495202348254,0.17840834964122634
-8.686495202348253,0.17873450750163078
-8.682457458375477,0.17906066536203522
-8.67464417020061,0.17938682322243965
-8.669156520046043,0.1797129810828441
-8.669156520046041,0.18003913894324852
-8.655884042505301,0.18036529680365296
-8.654117152762112,0.1806914546640574
-8.649838442984995,0.18101761252446183
-8.649764836748787,0.18134377038486627
-8.647160056610884,0.1816699282452707
-8.64692801452348,0.18199608610567514
-8.646831311705437,0.18232224396607957
-8.645541469382403,0.182648401826484
-8.64465546279088,0.18297455968688844
-8.643351223315715,0.18330071754729288
-8.63928578920042,0.18362687540769732
-8.63590908772147,0.18395303326810175
-8.63337762862699,0.1842791911285062
-8.633377628626985,0.18460534898891062
-8.630623608397565,0.18493150684931506
-8.63000161422077,0.1852576647097195
-8.61602041299361,0.18558382257012393
-8.6160204129936,0.18590998043052837
-8.61147548818758,0.1862361382909328
-8.611475488187255,0.18656229615133724
-8.604073852623186,0.18688845401174167
-8.600909854775601,0.1872146118721461
-8.593852012125552,0.18754076973255054
-8.593852012125069,0.18786692759295498
-8.583609722198588,0.18819308545335942
-8.580930086477354,0.18851924331376385
-8.5769900893615,0.1888454011741683
-8.557297373806023,0.18917155903457272
-8.550319628630682,0.18949771689497716
-8.54404880627904,0.1898238747553816
-8.543848381759007,0.19015003261578603
-8.538625962004327,0.19047619047619047
-8.536321802037222,0.1908023483365949
-8.536321802037216,0.19112850619699934
-8.532109421964273,0.19145466405740377
-8.527902324294773,0.1917808219178082
-8.527585515835836,0.19210697977821264
-8.525896482984678,0.19243313763861708
-8.516553793083691,0.19275929549902152
-8.516553793083691,0.19308545335942595
-8.516553793083682,0.1934116112198304
-8.508462612204085,0.19373776908023482
-8.508462592431014,0.19406392694063926
-8.507158838099725,0.1943900848010437
-8.490044508246637,0.19471624266144813
-8.489427156356724,0.19504240052185257
-8.481708669462158,0.195368558382257
-8.479826873658007,0.19569471624266144
-8.470047327357344,0.19602087410306587
-8.456584888408596,0.1963470319634703
-8.45434345363271,0.19667318982387474
-8.45315023744315,0.19699934768427918
-8.448505459426837,0.19732550554468362
-8.448505284192295,0.19765166340508805
-8.445921958490642,0.1979778212654925
-8.435382156650885,0.19830397912589692
-8.431996673810994,0.19863013698630136
-8.42502923729386,0.1989562948467058
-8.420083497722185,0.19928245270711023
-8.415784694808472,0.19960861056751467
-8.415186789497582,0.1999347684279191
-8.41518678949758,0.20026092628832354
-8.404703081109226,0.20058708414872797
-8.4045955901016,0.2009132420091324
-8.403592528286241,0.20123939986953684
-8.402678161011922,0.20156555772994128
-8.402678161011915,0.20189171559034572
-8.401329970869009,0.20221787345075015
-8.379256431576772,0.2025440313111546
-8.373650807718272,0.20287018917155902
-8.370988514429685,0.20319634703196346
-8.37064078384001,0.2035225048923679
-8.367871748703026,0.20384866275277233
-8.358535595313253,0.20417482061317677
-8.358535577078584,0.2045009784735812
-8.349604546502094,0.20482713633398564
-8.349604486896917,0.20515329419439007
-8.344583779182118,0.2054794520547945
-8.335769550386203,0.20580560991519894
-8.335769550385786,0.20613176777560338
-8.331273401080145,0.20645792563600782
-8.32547428730501,0.20678408349641225
-8.325299914619206,0.2071102413568167
-8.323883626824928,0.20743639921722112
-8.316803738430849,0.20776255707762556
-8.313115252401127,0.20808871493803
-8.312125209579058,0.20841487279843443
-8.309411424159359,0.20874103065883887
-8.300885320315528,0.2090671885192433
-8.300885128097502,0.20939334637964774
-8.300572128029204,0.20971950424005217
-8.29863673015623,0.2100456621004566
-8.285805728433676,0.21037181996086105
-8.284633754290297,0.21069797782126548
-8.279657185174319,0.21102413568166992
-8.277430575935462,0.21135029354207435
-8.276355056873449,0.2116764514024788
-8.275895652856706,0.21200260926288322
-8.27505839957269,0.21232876712328766
-8.275058397330746,0.2126549249836921
-8.275028471668245,0.21298108284409653
-8.272916783634354,0.21330724070450097
-8.272802522568933,0.2136333985649054
-8.272197720367286,0.21395955642530984
-8.2718823134089,0.21428571428571427
-8.271413403047864,0.2146118721461187
-8.269256348728714,0.21493803000652315
-8.256818932212644,0.21526418786692758
-8.256739542367805,0.21559034572733202
-8.256737952717597,0.21591650358773645
-8.250807650617615,0.2162426614481409
-8.244943205760482,0.21656881930854532
-8.244769340790787,0.21689497716894976
-8.24181253638538,0.2172211350293542
-8.225206953126891,0.21754729288975863
-8.21993778359146,0.21787345075016307
-8.21900794867958,0.2181996086105675
-8.217116868848379,0.21852576647097194
-8.206635153596563,0.21885192433137637
-8.205265399560147,0.2191780821917808
-8.205182698294252,0.21950424005218525
-8.201716518375747,0.21983039791258968
-8.20171651836464,0.22015655577299412
-8.201416783230782,0.22048271363339855
-8.199540394269514,0.220808871493803
-8.198416317312848,0.22113502935420742
-8.197358012090088,0.22146118721461186
-8.197358012090085,0.2217873450750163
-8.196080709474154,0.22211350293542073
-8.194435106936844,0.22243966079582517
-8.193548000139504,0.2227658186562296
-8.190950607270123,0.22309197651663404
-8.187755016807033,0.22341813437703847
-8.18256773490454,0.2237442922374429
-8.180608209796606,0.22407045009784735
-8.178751455040285,0.22439660795825178
-8.177833340638584,0.22472276581865622
-8.176549017966664,0.22504892367906065
-8.175208720980113,0.2253750815394651
-8.172453294404297,0.22570123939986952
-8.170473400829238,0.22602739726027396
-8.159763728397254,0.2263535551206784
-8.159626439207653,0.22667971298108283
-8.159626227830753,0.22700587084148727
-8.157905234215262,0.2273320287018917
-8.157524989358825,0.22765818656229614
-8.157524921259004,0.22798434442270057
-8.154879067557676,0.228310502283105
-8.153317931144073,0.22863666014350945
-8.15280504508956,0.22896281800391388
-8.152805045089556,0.22928897586431832
-8.151864816067409,0.22961513372472275
-8.150449370582695,0.2299412915851272
-8.150449255940694,0.23026744944553162
-8.141610842879102,0.23059360730593606
-8.140084519938258,0.2309197651663405
-8.137964696874304,0.23124592302674493
-8.1379646968743,0.23157208088714937
-8.133174823445875,0.2318982387475538
-8.13317482344585,0.23222439660795824
-8.128154140856125,0.23255055446836267
-8.122152108193045,0.2328767123287671
-8.1221520551111,0.23320287018917155
-8.121513787888466,0.23352902804957598
-8.120449258873792,0.23385518590998042
-8.119419572233614,0.23418134377038485
-8.118833299277066,0.2345075016307893
-8.117993611263412,0.23483365949119372
-8.117230857607593,0.23515981735159816
-8.116324461999014,0.2354859752120026
-8.115767605724953,0.23581213307240703
-8.114305200207522,0.23613829093281147
-8.114302390527182,0.2364644487932159
-8.114075100583037,0.23679060665362034
-8.113624814520785,0.23711676451402477
-8.112097019903945,0.2374429223744292
-8.11157234668267,0.23776908023483365
-8.111511743155718,0.23809523809523808
-8.109669673597669,0.23842139595564252
-8.105125089052942,0.23874755381604695
-8.10278027577841,0.2390737116764514
-8.102268076265585,0.23939986953685582
-8.101192922309572,0.23972602739726026
-8.10072524626373,0.2400521852576647
-8.086287329968176,0.24037834311806913
-8.086275585753686,0.24070450097847357
-8.08543680686345,0.241030658838878
-8.080932785463174,0.24135681669928244
-8.080932785463169,0.24168297455968688
-8.08006054680659,0.2420091324200913
-8.072118637162687,0.24233529028049575
-8.072118637162685,0.24266144814090018
-8.071442498566789,0.24298760600130462
-8.065667677794007,0.24331376386170905
-8.065127086398329,0.2436399217221135
-8.065127086398327,0.24396607958251793
-8.060628116328811,0.24429223744292236
-8.056555479286363,0.2446183953033268
-8.04795684376647,0.24494455316373123
-8.034382161628853,0.24527071102413567
-8.032265524299897,0.2455968688845401
-8.03226552429989,0.24592302674494454
-8.032200385268549,0.24624918460534898
-8.032200385268544,0.2465753424657534
-8.025421874210224,0.24690150032615785
-8.023831705032974,0.24722765818656228
-8.023831705032963,0.24755381604696672
-8.021116600813796,0.24787997390737115
-8.015727362268159,0.2482061317677756
-8.015116970529954,0.24853228962818003
-8.00780036169612,0.24885844748858446
-8.007570907398007,0.2491846053489889
-8.006935586536946,0.24951076320939333
-8.00471544894919,0.24983692106979777
-8.000426553900896,0.25016307893020223
-8.00034730771228,0.25048923679060664
-7.99936634524025,0.2508153946510111
-7.998525775632678,0.2511415525114155
-7.993167631414771,0.25146771037182
-7.993167631295732,0.2517938682322244
-7.993059412072233,0.25212002609262885
-7.9900942821076,0.25244618395303325
-7.990094282107594,0.2527723418134377
-7.987387011929932,0.2530984996738421
-7.987387011929795,0.2534246575342466
-7.98549807755173,0.253750815394651
-7.985233668200527,0.25407697325505546
-7.983777436691989,0.25440313111545987
-7.983479196107116,0.25472928897586433
-7.983232016677843,0.25505544683626874
-7.982644072920094,0.2553816046966732
-7.975896961739748,0.2557077625570776
-7.972783014602849,0.2560339204174821
-7.972783014600596,0.2563600782778865
-7.970382312970845,0.25668623613829095
-7.970382312970838,0.25701239399869535
-7.970321117504287,0.2573385518590998
-7.967908815434135,0.2576647097195042
-7.958626756464202,0.2579908675799087
-7.956895099560276,0.2583170254403131
-7.956179788537367,0.25864318330071756
-7.956179779522825,0.25896934116112197
-7.955425082603635,0.25929549902152643
-7.952244364268122,0.25962165688193084
-7.952244354000598,0.2599478147423353
-7.950457520601247,0.2602739726027397
-7.946941694630025,0.2606001304631442
-7.946941684420593,0.2609262883235486
-7.946890442348529,0.26125244618395305
-7.946890432136547,0.26157860404435745
-7.943086019277792,0.2619047619047619
-7.94308601328949,0.2622309197651663
-7.940607620249806,0.2625570776255708
-7.93555772864916,0.2628832354859752
-7.935557728649151,0.26320939334637966
-7.927940284850322,0.26353555120678407
-7.927519038170959,0.26386170906718853
-7.924021963672515,0.26418786692759294
-7.9134537897526585,0.2645140247879974
-7.911883741643155,0.2648401826484018
-7.9009365274759,0.2651663405088063
-7.893558159177899,0.2654924983692107
-7.891582596798329,0.26581865622961515
-7.890575176962909,0.26614481409001955
-7.88744236456873,0.266470971950424
-7.88728306262753,0.2667971298108284
-7.885917086391263,0.2671232876712329
-7.882475565613254,0.2674494455316373
-7.870278647570537,0.26777560339204176
-7.864146717816041,0.26810176125244617
-7.8638986407411915,0.26842791911285063
-7.8630942240689565,0.26875407697325504
-7.861793504448334,0.2690802348336595
-7.8569463016920045,0.2694063926940639
-7.851980945143167,0.2697325505544684
-7.851282306206698,0.2700587084148728
-7.847372900018846,0.27038486627527725
-7.844165828822927,0.27071102413568165
-7.839395708061014,0.2710371819960861
-7.839077204746892,0.2713633398564905
-7.836943017938256,0.271689497716895
-7.83437998409795,0.2720156555772994
-7.834377461451729,0.27234181343770386
-7.832125659544754,0.27266797129810827
-7.832102041654169,0.27299412915851273
-7.83174864478372,0.27332028701891714
-7.831748644783715,0.2736464448793216
-7.83173877712148,0.273972602739726
-7.831497041489069,0.2742987606001305
-7.829738680484519,0.2746249184605349
-7.82885236170176,0.27495107632093935
-7.826956518941271,0.27527723418134376
-7.825956497648605,0.2756033920417482
-7.825125669590705,0.2759295499021526
-7.8249163067609775,0.2762557077625571
-7.8205412986117615,0.2765818656229615
-7.818995953396475,0.27690802348336596
-7.817515710934584,0.27723418134377037
-7.815997874161803,0.27756033920417483
-7.815942002012792,0.27788649706457924
-7.815942002012789,0.2782126549249837
-7.803044274197383,0.2785388127853881
-7.802291434963376,0.2788649706457926
-7.802219554635322,0.279191128506197
-7.8014566314552365,0.27951728636660145
-7.800778490463112,0.27984344422700586
-7.799979896588834,0.2801696020874103
-7.7871060353634505,0.2804957599478147
-7.786432505228034,0.2808219178082192
-7.786432505228019,0.2811480756686236
-7.78341721702499,0.28147423352902806
-7.783047865917668,0.28180039138943247
-7.77736012992429,0.28212654924983693
-7.775789812404851,0.28245270711024134
-7.773786121034589,0.2827788649706458
-7.771671038835974,0.2831050228310502
-7.771441666099261,0.2834311806914547
-7.768129098025452,0.2837573385518591
-7.767052059637673,0.28408349641226355
-7.767052059637645,0.28440965427266796
-7.7620981613986615,0.2847358121330724
-7.761764085735918,0.2850619699934768
-7.760351881909989,0.2853881278538813
-7.760351881909967,0.2857142857142857
-7.758901117186645,0.28604044357469016
-7.75890111718664,0.28636660143509457
-7.750270052575601,0.28669275929549903
-7.750231939012947,0.28701891715590344
-7.741164949102561,0.2873450750163079
-7.7391706265649685,0.2876712328767123
-7.739150264592567,0.2879973907371168
-7.7371130963429335,0.2883235485975212
-7.736724372220206,0.28864970645792565
-7.736724372220204,0.28897586431833006
-7.726151995121034,0.2893020221787345
-7.726151995120176,0.2896281800391389
-7.726019791591262,0.2899543378995434
-7.726019791428305,0.2902804957599478
-7.723827754105848,0.29060665362035226
-7.723544006125573,0.29093281148075667
-7.723544006125564,0.29125896934116113
-7.723079054103425,0.29158512720156554
-7.723079054100971,0.29191128506197
-7.719362441642039,0.2922374429223744
-7.719361330794969,0.2925636007827789
-7.719353878403523,0.2928897586431833
-7.719352768877141,0.29321591650358775
-7.715090519026411,0.29354207436399216
-7.693116574007016,0.2938682322243966
-7.687160842641182,0.294194390084801
-7.68708634435005,0.2945205479452055
-7.685659085675294,0.2948467058056099
-7.684239809388034,0.29517286366601436
-7.684239809388025,0.29549902152641877
-7.68423980938802,0.29582517938682323
-7.678273823991758,0.29615133724722764
-7.670645155870713,0.2964774951076321
-7.670632637747195,0.2968036529680365
-7.668566954988894,0.297129810828441
-7.668562151961199,0.2974559686888454
-7.668556744935756,0.29778212654924985
-7.667492062662676,0.29810828440965426
-7.658708549491266,0.2984344422700587
-7.656952915077138,0.2987606001304631
-7.65629995083077,0.2990867579908676
-7.655675865026785,0.299412915851272
-7.655663810348196,0.29973907371167646
-7.649869768588617,0.30006523157208087
-7.649869768588598,0.30039138943248533
-7.645527363538509,0.30071754729288974
-7.631945557207515,0.3010437051532942
-7.629975451296559,0.3013698630136986
-7.629615052923892,0.3016960208741031
-7.626952312500946,0.3020221787345075
-7.62695231245623,0.30234833659491195
-7.626811756861446,0.30267449445531636
-7.618637060811163,0.3030006523157208
-7.618055804767598,0.30332681017612523
-7.6179736751353975,0.3036529680365297
-7.609937809382538,0.3039791258969341
-7.5989464123511805,0.30430528375733856
-7.597254356729734,0.30463144161774297
-7.593149523162049,0.30495759947814743
-7.591285868846019,0.30528375733855184
-7.5894363014923645,0.3056099151989563
-7.58943630149047,0.3059360730593607
-7.581813755219713,0.3062622309197652
-7.578881708496387,0.3065883887801696
-7.5787383203941,0.30691454664057405
-7.576479066755249,0.30724070450097846
-7.576005277059093,0.3075668623613829
-7.574956817404271,0.30789302022178733
-7.573187615917921,0.3082191780821918
-7.573085664728055,0.3085453359425962
-7.570903813535567,0.30887149380300066
-7.570903682212538,0.30919765166340507
-7.56944038876746,0.30952380952380953
-7.569440388767454,0.30984996738421394
-7.567328586403368,0.3101761252446184
-7.565246096325689,0.3105022831050228
-7.563131655743051,0.3108284409654273
-7.561672794710223,0.3111545988258317
-7.559876980250108,0.31148075668623615
-7.558901583312413,0.31180691454664056
-7.554978971748225,0.312133072407045
-7.551555316612612,0.31245923026744943
-7.551555316612606,0.3127853881278539
-7.544062021182337,0.3131115459882583
-7.539719873586009,0.31343770384866276
-7.5397198735859945,0.31376386170906717
-7.53696711122737,0.31409001956947163
-7.536250332142706,0.31441617742987604
-7.534220473528732,0.3147423352902805
-7.525209657144292,0.3150684931506849
-7.522617400922274,0.3153946510110894
-7.516992617353689,0.3157208088714938
-7.504810174889677,0.31604696673189825
-7.498124386350177,0.31637312459230266
-7.4968896749383,0.3166992824527071
-7.496518584709675,0.31702544031311153
-7.494798467243677,0.317351598173516
-7.494798107987594,0.3176777560339204
-7.494798107987574,0.31800391389432486
-7.490822699468417,0.31833007175472927
-7.490822699427298,0.31865622961513373
-7.485683741650128,0.31898238747553814
-7.480831922924,0.3193085453359426
-7.478162645710504,0.319634703196347
-7.477498204328617,0.3199608610567515
-7.4774982043286125,0.3202870189171559
-7.475017803829934,0.32061317677756035
-7.475017797837812,0.32093933463796476
-7.469792810889988,0.3212654924983692
-7.469792810889972,0.32159165035877363
-7.468678723934311,0.3219178082191781
-7.465349096506609,0.3222439660795825
-7.465349096506602,0.32257012393998696
-7.461174761389767,0.32289628180039137
-7.460121545335142,0.32322243966079583
-7.4601215453351415,0.32354859752120024
-7.451603600126456,0.3238747553816047
-7.449376656230551,0.3242009132420091
-7.4490341586194635,0.3245270711024136
-7.445766885231482,0.324853228962818
-7.442514627801792,0.32517938682322245
-7.439195718550579,0.32550554468362686
-7.4362816076303915,0.3258317025440313
-7.43448846230157,0.32615786040443573
-7.434488462301566,0.3264840182648402
-7.4343518320322,0.3268101761252446
-7.434351832032193,0.32713633398564906
-7.431705929650052,0.32746249184605347
-7.431705929650014,0.32778864970645794
-7.428313428852821,0.32811480756686234
-7.428313428852819,0.3284409654272668
-7.427288379498112,0.3287671232876712
-7.4252434508706395,0.3290932811480757
-7.4219477341262206,0.3294194390084801
-7.416498507044687,0.32974559686888455
-7.4148508308998125,0.33007175472928896
-7.41305720346088,0.3303979125896934
-7.411843876767777,0.33072407045009783
-7.40866579450749,0.3310502283105023
-7.404757204487643,0.3313763861709067
-7.389369682902794,0.33170254403131116
-7.389049713633763,0.33202870189171557
-7.38553695302706,0.33235485975212004
-7.380388877607089,0.33268101761252444
-7.380383701522393,0.3330071754729289
-7.374709496802596,0.3333333333333333
-7.371860439235968,0.3336594911937378
-7.369644116160594,0.3339856490541422
-7.365411901311787,0.33431180691454665
-7.3640608937717875,0.33463796477495106
-7.363946477858052,0.3349641226353555
-7.363269134166128,0.33529028049575993
-7.362865570855402,0.3356164383561644
-7.361539564610609,0.3359425962165688
-7.3615395646106,0.33626875407697326
-7.36002270689335,0.33659491193737767
-7.358816705473222,0.33692106979778214
-7.358231571844418,0.33724722765818654
-7.35547863305892,0.337573385518591
-7.35314937397352,0.3378995433789954
-7.335126960287306,0.3382257012393999
-7.334148927303508,0.3385518590998043
-7.329766823852563,0.33887801696020875
-7.329629080652789,0.33920417482061316
-7.329291055342547,0.3395303326810176
-7.324248713132666,0.33985649054142203
-7.322084974492816,0.3401826484018265
-7.3216910930243015,0.3405088062622309
-7.31831597881763,0.34083496412263536
-7.3119067684602195,0.3411611219830398
-7.307432227536485,0.34148727984344424
-7.30459054513885,0.34181343770384864
-7.3041210533343754,0.3421395955642531
-7.304121053334373,0.3424657534246575
-7.302671947937087,0.342791911285062
-7.299456601805016,0.3431180691454664
-7.299456601805014,0.34344422700587085
-7.29554996692203,0.34377038486627526
-7.295238654864271,0.3440965427266797
-7.288309958359904,0.34442270058708413
-7.28358861719108,0.3447488584474886
-7.283545252507957,0.345075016307893
-7.283536027964374,0.34540117416829746
-7.283351671330758,0.3457273320287019
-7.2833516713307525,0.34605348988910634
-7.280145082693999,0.34637964774951074
-7.279111247255624,0.3467058056099152
-7.272641909665601,0.3470319634703196
-7.2726419096655945,0.3473581213307241
-7.272641909665592,0.3476842791911285
-7.268402361396398,0.34801043705153295
-7.2527991691812925,0.34833659491193736
-7.252799169181269,0.3486627527723418
-7.245741898931657,0.34898891063274623
-7.243422624790705,0.3493150684931507
-7.243422624790704,0.3496412263535551
-7.2409272827761,0.34996738421395956
-7.2399235427920186,0.350293542074364
-7.2396106757282945,0.35061969993476844
-7.239446182109668,0.35094585779517284
-7.234102315118404,0.3512720156555773
-7.230329241895562,0.3515981735159817
-7.2270007495396635,0.3519243313763862
-7.22700074953966,0.3522504892367906
-7.225669689672837,0.35257664709719505
-7.2222162317278835,0.35290280495759946
-7.211561527350016,0.3532289628180039
-7.2100043425747105,0.35355512067840833
-7.192487941876224,0.3538812785388128
-7.1882559814102045,0.3542074363992172
-7.179529331185318,0.35453359425962166
-7.175867427999359,0.3548597521200261
-7.175654336645584,0.35518590998043054
-7.168686120009921,0.35551206784083494
-7.166718738098384,0.3558382257012394
-7.16665944213138,0.3561643835616438
-7.165250837828299,0.3564905414220483
-7.156999540855242,0.3568166992824527
-7.156999540855238,0.35714285714285715
-7.150916567868643,0.35746901500326156
-7.149100669744465,0.357795172863666
-7.146413578588554,0.35812133072407043
-7.146064000349741,0.3584474885844749
-7.14561496433734,0.3587736464448793
-7.145614964337334,0.35909980430528377
-7.134151793585335,0.3594259621656882
-7.129293938653985,0.35975212002609264
-7.127723484274292,0.36007827788649704
-7.124637536981142,0.3604044357469015
-7.115602652290545,0.3607305936073059
-7.115453511532942,0.3610567514677104
-7.114751790635445,0.3613829093281148
-7.114475796341271,0.36170906718851925
-7.114241384176227,0.36203522504892366
-7.113493255589553,0.3623613829093281
-7.109601805922602,0.36268754076973253
-7.106342188486856,0.363013698630137
-7.105299475581896,0.3633398564905414
-7.096746683823068,0.36366601435094587
-7.095479944796587,0.3639921722113503
-7.085794354578108,0.36431833007175474
-7.0857943545781055,0.36464448793215914
-7.08538120701201,0.3649706457925636
-7.083483419193609,0.365296803652968
-7.081628756575462,0.3656229615133725
-7.079844208759177,0.3659491193737769
-7.079844208759175,0.36627527723418135
-7.077365801033631,0.36660143509458576
-7.075240656082653,0.3669275929549902
-7.073795162988013,0.36725375081539463
-7.073054867922281,0.3675799086757991
-7.066375325012627,0.3679060665362035
-7.065194153131706,0.36823222439660797
-7.063885525786703,0.3685583822570124
-7.063485212003341,0.36888454011741684
-7.062972559298312,0.36921069797782124
-7.058244923188109,0.3695368558382257
-7.050822445579529,0.3698630136986301
-7.048862428418423,0.3701891715590346
-7.0482440005196985,0.370515329419439
-7.0481958600947205,0.37084148727984345
-7.041239717105497,0.37116764514024786
-7.040123949968719,0.3714938030006523
-7.039484701468104,0.37181996086105673
-7.038203540960196,0.3721461187214612
-7.038203540808222,0.3724722765818656
-7.03459729170952,0.37279843444227007
-7.030016647332288,0.3731245923026745
-7.030016647332286,0.37345075016307894
-7.03001664733228,0.37377690802348335
-7.021530071087517,0.3741030658838878
-7.021481956088585,0.3744292237442922
-7.020584445525653,0.3747553816046967
-7.02058444551909,0.3750815394651011
-7.017089628091109,0.37540769732550555
-7.008906524320373,0.37573385518590996
-7.007975025733291,0.3760600130463144
-6.994859667770494,0.37638617090671883
-6.991287853662188,0.3767123287671233
-6.984597140995824,0.3770384866275277
-6.983100339573176,0.37736464448793217
-6.977104138961263,0.3776908023483366
-6.974052486385887,0.37801696020874104
-6.972571417824452,0.37834311806914545
-6.971197872714439,0.3786692759295499
-6.968679602434578,0.3789954337899543
-6.963826046430672,0.3793215916503588
-6.963576658365717,0.3796477495107632
-6.955461905483808,0.37997390737116765
-6.955461905483802,0.38030006523157206
-6.948829822245501,0.3806262230919765
-6.948829822243511,0.38095238095238093
-6.948052143737845,0.3812785388127854
-6.948052143737837,0.3816046966731898
-6.94723753218325,0.38193085453359427
-6.936360855537777,0.3822570123939987
-6.935118265195435,0.38258317025440314
-6.933828154861516,0.38290932811480755
-6.93125123223725,0.383235485975212
-6.929978816017843,0.3835616438356164
-6.92997881600626,0.3838878016960209
-6.929978816001611,0.3842139595564253
-6.9267736897924195,0.38454011741682975
-6.9252266658857335,0.38486627527723416
-6.923806945076761,0.3851924331376386
-6.913540088065924,0.38551859099804303
-6.913540085024058,0.3858447488584475
-6.911136316696501,0.3861709067188519
-6.910860420627779,0.38649706457925637
-6.91014136894012,0.3868232224396608
-6.907773674935604,0.38714938030006524
-6.904072443632841,0.38747553816046965
-6.903263260167527,0.3878016960208741
-6.90209988420023,0.3881278538812785
-6.900587504533459,0.388454011741683
-6.8999262364040055,0.3887801696020874
-6.897600551963873,0.38910632746249185
-6.897539191775675,0.38943248532289626
-6.894479850160204,0.3897586431833007
-6.893131702290363,0.39008480104370513
-6.890147179923947,0.3904109589041096
-6.889677580211139,0.390737116764514
-6.889454317103535,0.39106327462491847
-6.8894443890136845,0.3913894324853229
-6.88929709416464,0.39171559034572734
-6.889076848089072,0.39204174820613175
-6.888082957054349,0.3923679060665362
-6.888082957054345,0.3926940639269406
-6.884501884185157,0.3930202217873451
-6.884501884185156,0.3933463796477495
-6.884079134703102,0.39367253750815395
-6.884079134703092,0.39399869536855836
-6.884067993671426,0.3943248532289628
-6.883146931799125,0.39465101108936723
-6.882333923783986,0.3949771689497717
-6.881396996374229,0.3953033268101761
-6.881396996374218,0.39562948467058057
-6.88122528585355,0.395955642530985
-6.880356284460267,0.39628180039138944
-6.880356151373534,0.39660795825179385
-6.880239769881907,0.3969341161121983
-6.8801020813095635,0.3972602739726027
-6.878991966652924,0.3975864318330072
-6.878767850792193,0.3979125896934116
-6.877802423365328,0.39823874755381605
-6.875039176460649,0.39856490541422046
-6.873388677677498,0.3988910632746249
-6.8723171129503635,0.39921722113502933
-6.86872404497548,0.3995433789954338
-6.866298826386955,0.3998695368558382
-6.866106747282072,0.40019569471624267
-6.862346429783157,0.4005218525766471
-6.860819886425677,0.40084801043705154
-6.857669649978676,0.40117416829745595
-6.8566768878461595,0.4015003261578604
-6.852688035116463,0.4018264840182648
-6.85046606622052,0.4021526418786693
-6.846359334440073,0.4024787997390737
-6.844800128709103,0.40280495759947815
-6.830822256753831,0.40313111545988256
-6.8245650638746955,0.403457273320287
-6.824510638448925,0.40378343118069143
-6.823187766694885,0.4041095890410959
-6.820399744042621,0.4044357469015003
-6.817940106628205,0.40476190476190477
-6.817076762819951,0.4050880626223092
-6.8166819167076405,0.40541422048271364
-6.810562801841732,0.40574037834311805
-6.809170174938987,0.4060665362035225
-6.802470078669515,0.4063926940639269
-6.799854665609376,0.4067188519243314
-6.799854665609269,0.4070450097847358
-6.79545893627721,0.40737116764514025
-6.795161925304012,0.40769732550554466
-6.79381403984961,0.4080234833659491
-6.787024553124173,0.40834964122635353
-6.787024553124171,0.408675799086758
-6.782739393038042,0.4090019569471624
-6.782739374742558,0.40932811480756687
-6.780837822025303,0.4096542726679713
-6.780764574348423,0.40998043052837574
-6.780334272430344,0.41030658838878015
-6.776792132006552,0.4106327462491846
-6.776543993915095,0.410958904109589
-6.772471531788138,0.4112850619699935
-6.768271556934336,0.4116112198303979
-6.7610095822575325,0.41193737769080235
-6.7569665070090785,0.41226353555120676
-6.744330915477074,0.4125896934116112
-6.743526062232008,0.41291585127201563
-6.7358770087655575,0.4132420091324201
-6.733258810017312,0.4135681669928245
-6.730964221809344,0.41389432485322897
-6.72960121650602,0.4142204827136334
-6.725820327120152,0.41454664057403784
-6.724225083447081,0.41487279843444225
-6.719626329134304,0.4151989562948467
-6.716296929897248,0.4155251141552511
-6.708715124803172,0.4158512720156556
-6.706668856824663,0.41617742987606
-6.699567800020325,0.41650358773646445
-6.6995428696121015,0.41682974559686886
-6.6969346071341525,0.4171559034572733
-6.692717700279013,0.41748206131767773
-6.688658636460108,0.4178082191780822
-6.685331446355286,0.4181343770384866
-6.685281724072455,0.41846053489889107
-6.676787008916935,0.4187866927592955
-6.676787008916926,0.41911285061969994
-6.676282258945642,0.41943900848010435
-6.675999275694575,0.4197651663405088
-6.675999161197675,0.4200913242009132
-6.675909004095572,0.4204174820613177
-6.675909004095572,0.4207436399217221
-6.673079631421854,0.42106979778212655
-6.672650106182747,0.42139595564253096
-6.672650106182743,0.4217221135029354
-6.671415310193876,0.42204827136333983
-6.671415310193875,0.4223744292237443
-6.67141531019387,0.4227005870841487
-6.66901748766207,0.42302674494455317
-6.668968255924149,0.4233529028049576
-6.667878186491146,0.42367906066536204
-6.6637067570118775,0.42400521852576645
-6.661094372206131,0.4243313763861709
-6.655764110545411,0.4246575342465753
-6.654585467220805,0.4249836921069798
-6.654005713014011,0.4253098499673842
-6.650352897739383,0.42563600782778865
-6.647598781402799,0.42596216568819306
-6.646823739159237,0.4262883235485975
-6.64460841983548,0.42661448140900193
-6.644308287199066,0.4269406392694064
-6.6443082871990615,0.4272667971298108
-6.640578760120449,0.42759295499021527
-6.640578232006108,0.4279191128506197
-6.6404708640540555,0.42824527071102414
-6.638457280659222,0.42857142857142855
-6.637107784120196,0.428897586431833
-6.6357254174653,0.4292237442922374
-6.634476453631195,0.4295499021526419
-6.632528240266385,0.4298760600130463
-6.632295475322228,0.43020221787345075
-6.632192208333558,0.43052837573385516
-6.632044471385778,0.4308545335942596
-6.632044471385773,0.43118069145466403
-6.630132546695778,0.4315068493150685
-6.623924464158842,0.4318330071754729
-6.621434175630977,0.43215916503587737
-6.619822921405666,0.4324853228962818
-6.617446214971085,0.43281148075668624
-6.616343908188077,0.43313763861709065
-6.616343712143274,0.4334637964774951
-6.61615047134837,0.4337899543378995
-6.615143897337534,0.434116112198304
-6.614609037820006,0.4344422700587084
-6.613830035011364,0.43476842791911285
-6.613258390514037,0.43509458577951726
-6.613210073583394,0.4354207436399217
-6.612862814989317,0.43574690150032613
-6.612673228536039,0.4360730593607306
-6.612673228536031,0.436399217221135
-6.611757745423223,0.43672537508153947
-6.611335903579993,0.4370515329419439
-6.6113284129015,0.43737769080234834
-6.608501788992108,0.43770384866275275
-6.6058110839695745,0.4380300065231572
-6.60581108395058,0.4383561643835616
-6.599554069702288,0.4386823222439661
-6.597921369541556,0.4390084801043705
-6.597129479923847,0.43933463796477495
-6.589593744786886,0.43966079582517936
-6.588783417040146,0.4399869536855838
-6.5886224997617475,0.44031311154598823
-6.5882698353180995,0.4406392694063927
-6.586303684397135,0.4409654272667971
-6.586052979349558,0.44129158512720157
-6.58545558670257,0.441617742987606
-6.584731769681497,0.44194390084801044
-6.58312227317795,0.44227005870841485
-6.581752305107694,0.4425962165688193
-6.581752305107682,0.4429223744292237
-6.574593316819154,0.4432485322896282
-6.5741197122994395,0.4435746901500326
-6.573060427839984,0.44390084801043705
-6.573060427839974,0.44422700587084146
-6.572536256748138,0.4445531637312459
-6.572536256748135,0.44487932159165033
-6.565596144700549,0.4452054794520548
-6.563405379866877,0.4455316373124592
-6.5627577742454655,0.44585779517286367
-6.561738633232935,0.4461839530332681
-6.5592043881005235,0.44651011089367254
-6.5584718603193,0.44683626875407695
-6.555334204621945,0.4471624266144814
-6.5551747140352665,0.4474885844748858
-6.554214618563095,0.4478147423352903
-6.553225549937549,0.4481409001956947
-6.553224092675045,0.44846705805609915
-6.550993683020269,0.44879321591650356
-6.547834801868115,0.449119373776908
-6.5468461645255545,0.44944553163731243
-6.546672823570669,0.4497716894977169
-6.5454087786811845,0.4500978473581213
-6.543905862713137,0.45042400521852577
-6.543221581727167,0.4507501630789302
-6.54135225986348,0.45107632093933464
-6.539627709797854,0.45140247879973905
-6.539334571017945,0.4517286366601435
-6.537861767932518,0.4520547945205479
-6.534585183856482,0.4523809523809524
-6.534119952309249,0.4527071102413568
-6.529624430565523,0.45303326810176126
-6.528940645393137,0.45335942596216566
-6.525821640711773,0.4536855838225701
-6.523048613800386,0.45401174168297453
-6.52048046334441,0.454337899543379
-6.52008073742623,0.4546640574037834
-6.51865530083324,0.45499021526418787
-6.5175741618327825,0.4553163731245923
-6.514315224824127,0.45564253098499674
-6.514315224824125,0.45596868884540115
-6.51431522482412,0.4562948467058056
-6.511982817653395,0.45662100456621
-6.511982817653393,0.4569471624266145
-6.510054379410425,0.4572733202870189
-6.509999286263673,0.45759947814742336
-6.504045471913415,0.45792563600782776
-6.504045471913407,0.4582517938682322
-6.503398669747795,0.45857795172863663
-6.502665988673535,0.4589041095890411
-6.502522433629157,0.4592302674494455
-6.498638491590002,0.45955642530984997
-6.493306007177433,0.4598825831702544
-6.4933059973365355,0.46020874103065884
-6.49115085928694,0.46053489889106325
-6.490830892757511,0.4608610567514677
-6.490830892757506,0.4611872146118721
-6.490830892757503,0.4615133724722766
-6.489701577155275,0.461839530332681
-6.488446922742654,0.46216568819308546
-6.4884469227426536,0.46249184605348986
-6.486249212177055,0.4628180039138943
-6.485619168026952,0.46314416177429873
-6.485572636373411,0.4634703196347032
-6.478260277538782,0.4637964774951076
-6.47751905760752,0.46412263535551207
-6.475596499498163,0.4644487932159165
-6.472028842097925,0.46477495107632094
-6.472028842097918,0.46510110893672535
-6.468688890499849,0.4654272667971298
-6.468345827749896,0.4657534246575342
-6.46768076861823,0.4660795825179387
-6.467680768618211,0.4664057403783431
-6.4671044003242715,0.46673189823874756
-6.463341733412976,0.46705805609915196
-6.459815681200101,0.4673842139595564
-6.457859582405877,0.46771037181996084
-6.454795597918508,0.4680365296803653
-6.452483771377434,0.4683626875407697
-6.451893327310208,0.46868884540117417
-6.45173705722576,0.4690150032615786
-6.451737057225752,0.46934116112198304
-6.451384800793617,0.46966731898238745
-6.450526234087258,0.4699934768427919
-6.44486535809477,0.4703196347031963
-6.4448240261020375,0.4706457925636008
-6.436836653377504,0.4709719504240052
-6.434670981824129,0.47129810828440966
-6.434670981824129,0.47162426614481406
-6.434611431668548,0.4719504240052185
-6.432831358260597,0.47227658186562294
-6.42371909789663,0.4726027397260274
-6.4194416318689695,0.4729288975864318
-6.41865436352979,0.47325505544683627
-6.418654363529787,0.4735812133072407
-6.418129348189033,0.47390737116764514
-6.418129348165817,0.47423352902804955
-6.415159626499134,0.474559686888454
-6.414806409614794,0.4748858447488584
-6.4141736906323645,0.4752120026092629
-6.414132086979211,0.4755381604696673
-6.412676825306962,0.47586431833007176
-6.412336866136228,0.47619047619047616
-6.412336866135988,0.4765166340508806
-6.411998519392837,0.47684279191128504
-6.41169529481226,0.4771689497716895
-6.410890569175502,0.4774951076320939
-6.406405378633247,0.47782126549249837
-6.406319597149466,0.4781474233529028
-6.406155411669828,0.47847358121330724
-6.406155411601548,0.47879973907371165
-6.404257569132329,0.4791258969341161
-6.402225501983567,0.4794520547945205
-6.402225491746385,0.479778212654925
-6.401726180241197,0.4801043705153294
-6.3998195283904185,0.48043052837573386
-6.399819520553979,0.48075668623613826
-6.395957200294992,0.4810828440965427
-6.395850653373758,0.48140900195694714
-6.391354563672405,0.4817351598173516
-6.391277598118544,0.482061317677756
-6.391277598118531,0.48238747553816047
-6.386636345399352,0.4827136333985649
-6.385704498561669,0.48303979125896934
-6.385280480709553,0.48336594911937375
-6.385280477826555,0.4836921069797782
-6.383798685403188,0.4840182648401826
-6.383798685403187,0.4843444227005871
-6.383591108138087,0.4846705805609915
-6.3825934606231245,0.48499673842139596
-6.381761750782975,0.48532289628180036
-6.381533584152312,0.48564905414220483
-6.374270616903054,0.48597521200260924
-6.3737347526568575,0.4863013698630137
-6.373146121576211,0.4866275277234181
-6.370445009046966,0.48695368558382257
-6.368631926750577,0.487279843444227
-6.368631926606056,0.48760600130463144
-6.367000342812291,0.48793215916503585
-6.366776918972535,0.4882583170254403
-6.3667769189725245,0.4885844748858447
-6.365611595835243,0.4889106327462492
-6.365611595835239,0.4892367906066536
-6.365465014552061,0.48956294846705806
-6.365204024578691,0.48988910632746246
-6.365167206482194,0.49021526418786693
-6.36434356073535,0.49054142204827134
-6.364288967867568,0.4908675799086758
-6.364260836688169,0.4911937377690802
-6.364046022778793,0.49151989562948467
-6.362040704090314,0.4918460534898891
-6.3614929394291915,0.49217221135029354
-6.360416188491521,0.49249836921069795
-6.358666501535158,0.4928245270711024
-6.358434721820949,0.4931506849315068
-6.358271825061429,0.4934768427919113
-6.358271823095658,0.4938030006523157
-6.357963016078815,0.49412915851272016
-6.357963016078803,0.49445531637312456
-6.35795022602069,0.49478147423352903
-6.356842154913281,0.49510763209393344
-6.355937584571229,0.4954337899543379
-6.355658245094785,0.4957599478147423
-6.352048206244172,0.49608610567514677
-6.351998254958594,0.4964122635355512
-6.351998254958593,0.49673842139595564
-6.350498370476715,0.49706457925636005
-6.34844728872379,0.4973907371167645
-6.348447288723787,0.4977168949771689
-6.348447288723776,0.4980430528375734
-6.348312080454042,0.4983692106979778
-6.347202111953464,0.49869536855838226
-6.346397487293651,0.49902152641878667
-6.345230078995413,0.49934768427919113
-6.342054286772834,0.49967384213959554
-6.34205428677282,0.5
-6.338089997908604,0.5003261578604045
-6.33743492277404,0.5006523157208089
-6.333240174521122,0.5009784735812133
-6.332488234011151,0.5013046314416177
-6.332488234011143,0.5016307893020222
-6.331045161702517,0.5019569471624267
-6.32861428866342,0.502283105022831
-6.323996852674424,0.5026092628832355
-6.3230511421543225,0.50293542074364
-6.3219688890500505,0.5032615786040444
-6.321968889050047,0.5035877364644488
-6.321221251867559,0.5039138943248532
-6.318737829474973,0.5042400521852577
-6.31873782947496,0.5045662100456622
-6.31630041397802,0.5048923679060665
-6.311400806419604,0.505218525766471
-6.310375831108994,0.5055446836268754
-6.309607163383895,0.5058708414872799
-6.303161512337702,0.5061969993476843
-6.301144979179443,0.5065231572080887
-6.299416619644653,0.5068493150684932
-6.297493968229467,0.5071754729288976
-6.29731239707961,0.507501630789302
-6.296903342587979,0.5078277886497065
-6.2958845188521035,0.5081539465101109
-6.295884518852096,0.5084801043705154
-6.29249293087804,0.5088062622309197
-6.2924929308780255,0.5091324200913242
-6.290767113037637,0.5094585779517287
-6.290365213898545,0.5097847358121331
-6.289522028179596,0.5101108936725375
-6.284998601272055,0.5104370515329419
-6.284474914328193,0.5107632093933464
-6.282714987569892,0.5110893672537509
-6.280321392230322,0.5114155251141552
-6.28032114458648,0.5117416829745597
-6.2777160307991595,0.5120678408349641
-6.277462402625243,0.5123939986953686
-6.2755619610052324,0.512720156555773
-6.275561961005227,0.5130463144161774
-6.27490596231104,0.5133724722765819
-6.266794250890204,0.5136986301369864
-6.264368106200912,0.5140247879973907
-6.2643681062009104,0.5143509458577952
-6.2593520787230785,0.5146771037181996
-6.257030781845789,0.5150032615786041
-6.250162850392879,0.5153294194390085
-6.244717264692262,0.5156555772994129
-6.244465875207165,0.5159817351598174
-6.241715667770457,0.5163078930202218
-6.241247085340456,0.5166340508806262
-6.239993426385325,0.5169602087410307
-6.232069017195616,0.5172863666014351
-6.231389474209078,0.5176125244618396
-6.228503312545582,0.5179386823222439
-6.227404091751709,0.5182648401826484
-6.226527017330726,0.5185909980430529
-6.226069499602148,0.5189171559034573
-6.222318283246227,0.5192433137638617
-6.222312414025116,0.5195694716242661
-6.222312414025113,0.5198956294846706
-6.2223124140251,0.5202217873450751
-6.2209543179306195,0.5205479452054794
-6.219733994185036,0.5208741030658839
-6.2191585487678465,0.5212002609262884
-6.218508814990117,0.5215264187866928
-6.218119102407921,0.5218525766470972
-6.217527811529766,0.5221787345075016
-6.215368520258383,0.5225048923679061
-6.215060051318821,0.5228310502283106
-6.212660896520282,0.5231572080887149
-6.212103306561649,0.5234833659491194
-6.209391494012304,0.5238095238095238
-6.208969844782267,0.5241356816699283
-6.2079511543700265,0.5244618395303327
-6.207873201433582,0.5247879973907371
-6.206513456005376,0.5251141552511416
-6.205105209330217,0.525440313111546
-6.198444260414965,0.5257664709719504
-6.197291558828148,0.5260926288323549
-6.191398399232544,0.5264187866927593
-6.185648009946039,0.5267449445531638
-6.182696315275185,0.5270711024135681
-6.182696315275184,0.5273972602739726
-6.182343359717992,0.5277234181343771
-6.179852824908644,0.5280495759947815
-6.177974501341612,0.5283757338551859
-6.174199968314903,0.5287018917155903
-6.172831415555234,0.5290280495759948
-6.172831415555227,0.5293542074363993
-6.1658521874375145,0.5296803652968036
-6.163971767880768,0.5300065231572081
-6.15987438878538,0.5303326810176126
-6.159570829152229,0.530658838878017
-6.159128921074006,0.5309849967384214
-6.158265043492083,0.5313111545988258
-6.155841180812958,0.5316373124592303
-6.154350395551446,0.5319634703196348
-6.151188109786628,0.5322896281800391
-6.144703220307366,0.5326157860404436
-6.141271530792877,0.532941943900848
-6.13097040644329,0.5332681017612525
-6.12647564744728,0.5335942596216569
-6.125780102176731,0.5339204174820613
-6.125780102174214,0.5342465753424658
-6.12488597915856,0.5345727332028702
-6.124885979158556,0.5348988910632746
-6.123943287294785,0.5352250489236791
-6.116447811715698,0.5355512067840835
-6.113527305032566,0.535877364644488
-6.111429133127423,0.5362035225048923
-6.111046604790746,0.5365296803652968
-6.111046604790739,0.5368558382257013
-6.107861093706971,0.5371819960861057
-6.10560623369076,0.5375081539465101
-6.093201090594645,0.5378343118069145
-6.090646995551591,0.538160469667319
-6.089693828670525,0.5384866275277235
-6.083010159958683,0.5388127853881278
-6.07704078551491,0.5391389432485323
-6.069129335216137,0.5394651011089368
-6.067112871804121,0.5397912589693412
-6.060974220290379,0.5401174168297456
-6.059620158898589,0.54044357469015
-6.058342068187452,0.5407697325505545
-6.057813299900456,0.541095890410959
-6.047887713123811,0.5414220482713633
-6.047726955053724,0.5417482061317678
-6.045278492334361,0.5420743639921722
-6.04361057950051,0.5424005218525767
-6.042812060074795,0.542726679712981
-6.041531420966168,0.5430528375733855
-6.041304187627369,0.54337899543379
-6.039056009183825,0.5437051532941944
-6.038741911997982,0.5440313111545988
-6.037927594071496,0.5443574690150033
-6.036018482684932,0.5446836268754077
-6.035177489051378,0.5450097847358122
-6.030373005726189,0.5453359425962165
-6.021376391779441,0.545662100456621
-6.018812757787782,0.5459882583170255
-6.017854815772503,0.5463144161774299
-6.017854815767806,0.5466405740378343
-6.017810866599577,0.5469667318982387
-6.015422117180874,0.5472928897586432
-6.012186911579326,0.5476190476190477
-6.004911343154938,0.547945205479452
-6.00269540339553,0.5482713633398565
-5.998925316194459,0.548597521200261
-5.989340439905104,0.5489236790606654
-5.989340439526129,0.5492498369210698
-5.988249842960451,0.5495759947814742
-5.9847865363699615,0.5499021526418787
-5.984637104524579,0.5502283105022832
-5.984192676774424,0.5505544683626875
-5.984192676774418,0.550880626223092
-5.976649837975493,0.5512067840834964
-5.970304326047977,0.5515329419439009
-5.961435861121985,0.5518590998043053
-5.9592141861621055,0.5521852576647097
-5.95075197365268,0.5525114155251142
-5.945825520085144,0.5528375733855186
-5.939273602027853,0.553163731245923
-5.9383907452336375,0.5534898891063275
-5.9367124981613015,0.5538160469667319
-5.936712498161295,0.5541422048271364
-5.934782753596527,0.5544683626875407
-5.9340820796825735,0.5547945205479452
-5.928989060641414,0.5551206784083497
-5.928989047600621,0.5554468362687541
-5.927063861699192,0.5557729941291585
-5.926422831692358,0.556099151989563
-5.926422831692348,0.5564253098499674
-5.925798173635454,0.5567514677103719
-5.912642514544158,0.5570776255707762
-5.910728058080363,0.5574037834311807
-5.908131141202118,0.5577299412915852
-5.908131140523186,0.5580560991519896
-5.905687880864077,0.558382257012394
-5.90529427218495,0.5587084148727984
-5.902528499224897,0.5590345727332029
-5.902528499224897,0.5593607305936074
-5.899727503072219,0.5596868884540117
-5.899727503072212,0.5600130463144162
-5.894865421947671,0.5603392041748206
-5.894865421947668,0.5606653620352251
-5.893931579687115,0.5609915198956295
-5.893916206991932,0.5613176777560339
-5.892952825561584,0.5616438356164384
-5.892828707995207,0.5619699934768428
-5.891404869719381,0.5622961513372472
-5.89140486971936,0.5626223091976517
-5.891404753230479,0.5629484670580561
-5.890798142950433,0.5632746249184606
-5.890484587528716,0.5636007827788649
-5.888867257396095,0.5639269406392694
-5.88825084706983,0.5642530984996739
-5.8871015679461305,0.5645792563600783
-5.88627278342534,0.5649054142204827
-5.88189957380058,0.5652315720808871
-5.876806226366687,0.5655577299412916
-5.8768062263666785,0.5658838878016961
-5.876806226366673,0.5662100456621004
-5.876421411397905,0.5665362035225049
-5.871250124094457,0.5668623613829094
-5.869444546217155,0.5671885192433138
-5.865301329065861,0.5675146771037182
-5.865301329065856,0.5678408349641226
-5.860804117024474,0.5681669928245271
-5.860572294702733,0.5684931506849316
-5.8590533779134155,0.5688193085453359
-5.85668027241044,0.5691454664057404
-5.856680272410434,0.5694716242661448
-5.855946622949201,0.5697977821265493
-5.854937039151975,0.5701239399869537
-5.853559169058953,0.5704500978473581
-5.85318083815542,0.5707762557077626
-5.847428042246638,0.571102413568167
-5.84742804221901,0.5714285714285714
-5.84694145035553,0.5717547292889759
-5.838558785106507,0.5720808871493803
-5.8293189116225905,0.5724070450097848
-5.829235780775344,0.5727332028701891
-5.817741639647848,0.5730593607305936
-5.814423442449577,0.5733855185909981
-5.808101499009185,0.5737116764514025
-5.808101499009181,0.5740378343118069
-5.807005017711714,0.5743639921722113
-5.807005017711712,0.5746901500326158
-5.807005017711707,0.5750163078930203
-5.805313360846332,0.5753424657534246
-5.805018307999154,0.5756686236138291
-5.8043017809749955,0.5759947814742336
-5.801880657753813,0.576320939334638
-5.799886027008118,0.5766470971950424
-5.799886027008117,0.5769732550554468
-5.798948247706933,0.5772994129158513
-5.797812316649895,0.5776255707762558
-5.796563893448577,0.5779517286366601
-5.796412570766981,0.5782778864970646
-5.785843701912,0.578604044357469
-5.785843701911994,0.5789302022178735
-5.785747430373462,0.5792563600782779
-5.785747430373461,0.5795825179386823
-5.783893224137654,0.5799086757990868
-5.782116646186904,0.5802348336594912
-5.7816019361873785,0.5805609915198956
-5.781119445569204,0.5808871493803001
-5.7788463741030816,0.5812133072407045
-5.778846374103077,0.581539465101109
-5.775214175116322,0.5818656229615133
-5.7734920869183775,0.5821917808219178
-5.768524062486793,0.5825179386823223
-5.766957931194301,0.5828440965427267
-5.765845793651764,0.5831702544031311
-5.765845793651758,0.5834964122635355
-5.765245840981673,0.58382257012394
-5.765245840981666,0.5841487279843445
-5.763933017139739,0.5844748858447488
-5.7638515533469725,0.5848010437051533
-5.758002973713718,0.5851272015655578
-5.751413149111258,0.5854533594259622
-5.751413149111257,0.5857795172863666
-5.745861286696166,0.586105675146771
-5.744837340942163,0.5864318330071755
-5.744251537340002,0.58675799086758
-5.7442512184951715,0.5870841487279843
-5.744037625461488,0.5874103065883888
-5.741464348931176,0.5877364644487932
-5.738805299119242,0.5880626223091977
-5.734652626974767,0.588388780169602
-5.730997798247975,0.5887149380300065
-5.730336963522579,0.589041095890411
-5.723867254401665,0.5893672537508154
-5.717843886884987,0.5896934116112198
-5.715580965924149,0.5900195694716243
-5.715372955555167,0.5903457273320287
-5.712047737814224,0.5906718851924332
-5.711612225235171,0.5909980430528375
-5.7104238021749065,0.591324200913242
-5.710417339046575,0.5916503587736465
-5.707171638595885,0.5919765166340509
-5.702762570975022,0.5923026744944553
-5.702548694152069,0.5926288323548597
-5.699651259640039,0.5929549902152642
-5.699444187356611,0.5932811480756687
-5.699444163990056,0.593607305936073
-5.697626458054589,0.5939334637964775
-5.695327592037718,0.594259621656882
-5.6953275916405275,0.5945857795172864
-5.694265739809028,0.5949119373776908
-5.693646213839848,0.5952380952380952
-5.692400913095986,0.5955642530984997
-5.691113333533456,0.5958904109589042
-5.686085269726624,0.5962165688193085
-5.682460684820077,0.596542726679713
-5.682236202977677,0.5968688845401174
-5.682236202972033,0.5971950424005219
-5.682236202970264,0.5975212002609263
-5.679817732919353,0.5978473581213307
-5.675083438198552,0.5981735159817352
-5.6737625771686755,0.5984996738421396
-5.671931751545219,0.598825831702544
-5.67151285044924,0.5991519895629485
-5.6711299030116,0.5994781474233529
-5.664605226269469,0.5998043052837574
-5.664605226269462,0.6001304631441617
-5.664558723597936,0.6004566210045662
-5.6636898415890435,0.6007827788649707
-5.661063400550001,0.6011089367253751
-5.6610634005499865,0.6014350945857795
-5.660476227987635,0.601761252446184
-5.655468790547692,0.6020874103065884
-5.649218221405114,0.6024135681669929
-5.649135384107843,0.6027397260273972
-5.647904362159,0.6030658838878017
-5.63963346187432,0.6033920417482062
-5.639107717489599,0.6037181996086106
-5.639107717191779,0.604044357469015
-5.6371411164821605,0.6043705153294194
-5.632941487606704,0.6046966731898239
-5.627620451150271,0.6050228310502284
-5.627437181892386,0.6053489889106327
-5.626306695704014,0.6056751467710372
-5.626306693772004,0.6060013046314416
-5.619690809460579,0.6063274624918461
-5.609337134317561,0.6066536203522505
-5.60859615380665,0.6069797782126549
-5.594683160904794,0.6073059360730594
-5.591521002984264,0.6076320939334638
-5.591321595840283,0.6079582517938682
-5.584673970787749,0.6082844096542727
-5.581215333174103,0.6086105675146771
-5.58121533317408,0.6089367253750816
-5.578269200799458,0.6092628832354859
-5.572049381222991,0.6095890410958904
-5.56923915726124,0.6099151989562949
-5.569217858111914,0.6102413568166993
-5.565900260786411,0.6105675146771037
-5.5578377327476165,0.6108936725375081
-5.546019889222915,0.6112198303979126
-5.540497573382225,0.6115459882583171
-5.540456543799133,0.6118721461187214
-5.535866692680431,0.6121983039791259
-5.535207211252564,0.6125244618395304
-5.533996209016786,0.6128506196999348
-5.53225817033902,0.6131767775603392
-5.528355658267939,0.6135029354207436
-5.521043862922031,0.6138290932811481
-5.521043862922028,0.6141552511415526
-5.512896844522467,0.6144814090019569
-5.512770071789816,0.6148075668623614
-5.51277007178981,0.6151337247227658
-5.510230918877778,0.6154598825831703
-5.509591504188199,0.6157860404435747
-5.509588965358958,0.6161121983039791
-5.506643364949307,0.6164383561643836
-5.505560323340308,0.616764514024788
-5.498440133741515,0.6170906718851924
-5.497029736659886,0.6174168297455969
-5.494177615335787,0.6177429876060013
-5.493700428621929,0.6180691454664058
-5.491668223819215,0.6183953033268101
-5.489448515513907,0.6187214611872146
-5.489448515513901,0.6190476190476191
-5.487908988824447,0.6193737769080235
-5.486514223959084,0.6196999347684279
-5.484771959299758,0.6200260926288323
-5.4835611878288635,0.6203522504892368
-5.483561187828856,0.6206784083496413
-5.482568496524573,0.6210045662100456
-5.481343554073627,0.6213307240704501
-5.479935715953422,0.6216568819308546
-5.4760826222874766,0.621983039791259
-5.476082622287308,0.6223091976516634
-5.473837496535207,0.6226353555120678
-5.468072368126205,0.6229615133724723
-5.467112086009834,0.6232876712328768
-5.46537505251627,0.6236138290932811
-5.465066604102571,0.6239399869536856
-5.457355583936643,0.62426614481409
-5.457280045649142,0.6245923026744945
-5.449324180458295,0.6249184605348989
-5.448520313382314,0.6252446183953033
-5.446149897728258,0.6255707762557078
-5.442620812828388,0.6258969341161122
-5.4418854038981594,0.6262230919765166
-5.4403797214863685,0.6265492498369211
-5.436422205496061,0.6268754076973255
-5.43642220549606,0.62720156555773
-5.436422205496056,0.6275277234181343
-5.431500468778587,0.6278538812785388
-5.4308335571077455,0.6281800391389433
-5.423396454963093,0.6285061969993477
-5.4233964549630835,0.6288323548597521
-5.42191352655277,0.6291585127201565
-5.42039085357775,0.629484670580561
-5.415933503697751,0.6298108284409655
-5.415933503697747,0.6301369863013698
-5.4159335036811695,0.6304631441617743
-5.415023096976627,0.6307893020221788
-5.414862050588927,0.6311154598825832
-5.409303598333888,0.6314416177429876
-5.405756064609769,0.631767775603392
-5.404422599159614,0.6320939334637965
-5.403155282416317,0.632420091324201
-5.4017960417236095,0.6327462491846053
-5.401724207884746,0.6330724070450098
-5.399903490017886,0.6333985649054142
-5.395314166554731,0.6337247227658187
-5.395314162672191,0.6340508806262231
-5.395314148710678,0.6343770384866275
-5.394475446177821,0.634703196347032
-5.393480328843895,0.6350293542074364
-5.390486145047896,0.6353555120678408
-5.3883976696454114,0.6356816699282453
-5.3871722956562795,0.6360078277886497
-5.387172294324249,0.6363339856490542
-5.387172290394547,0.6366601435094585
-5.383431389545335,0.636986301369863
-5.380840837727853,0.6373124592302675
-5.380272553422271,0.6376386170906719
-5.378524235581457,0.6379647749510763
-5.370954014886179,0.6382909328114807
-5.369109152072936,0.6386170906718852
-5.369109135891514,0.6389432485322897
-5.368368069930117,0.639269406392694
-5.367234427514945,0.6395955642530985
-5.365477606350691,0.639921722113503
-5.359850804851198,0.6402478799739074
-5.3550445083759515,0.6405740378343118
-5.351313388337306,0.6409001956947162
-5.347178167764897,0.6412263535551207
-5.346990206812141,0.6415525114155252
-5.3456798067536395,0.6418786692759295
-5.342244419268734,0.642204827136334
-5.331881798588078,0.6425309849967384
-5.329034817659211,0.6428571428571429
-5.326734500895976,0.6431833007175473
-5.325031193205019,0.6435094585779517
-5.325031193205013,0.6438356164383562
-5.319294916695275,0.6441617742987606
-5.318478221900541,0.644487932159165
-5.313639722131987,0.6448140900195695
-5.313639722129178,0.6451402478799739
-5.313639722126831,0.6454664057403784
-5.312567779610183,0.6457925636007827
-5.312567779610179,0.6461187214611872
-5.310774651681278,0.6464448793215917
-5.30806191264068,0.6467710371819961
-5.307660781681258,0.6470971950424005
-5.299238468285205,0.647423352902805
-5.2991491060115035,0.6477495107632094
-5.298854817601245,0.6480756686236139
-5.298106482762006,0.6484018264840182
-5.288304563840011,0.6487279843444227
-5.287008605399197,0.6490541422048272
-5.2866006157402285,0.6493803000652316
-5.286315987789428,0.649706457925636
-5.28344281562779,0.6500326157860404
-5.283093805865595,0.6503587736464449
-5.280559088631949,0.6506849315068494
-5.276572228101656,0.6510110893672537
-5.276464524776463,0.6513372472276582
-5.276464524776452,0.6516634050880626
-5.273706373206782,0.6519895629484671
-5.273706373206749,0.6523157208088715
-5.272191534835716,0.6526418786692759
-5.271951807688908,0.6529680365296804
-5.270198978074719,0.6532941943900848
-5.270198978074719,0.6536203522504892
-5.270198978074707,0.6539465101108937
-5.268176258462917,0.6542726679712981
-5.266382629121156,0.6545988258317026
-5.260996635703273,0.6549249836921069
-5.260319669756534,0.6552511415525114
-5.259460487341565,0.6555772994129159
-5.256221589297718,0.6559034572733203
-5.253391160933734,0.6562296151337247
-5.252107558947003,0.6565557729941291
-5.249135388972024,0.6568819308545336
-5.249110089637965,0.6572080887149381
-5.248891310421798,0.6575342465753424
-5.247903087431961,0.6578604044357469
-5.247316371875497,0.6581865622961514
-5.247222084648539,0.6585127201565558
-5.246995097009792,0.6588388780169602
-5.244323837617481,0.6591650358773646
-5.24340744784066,0.6594911937377691
-5.240280689411231,0.6598173515981736
-5.238365983926396,0.6601435094585779
-5.236018622513714,0.6604696673189824
-5.233782429670014,0.6607958251793868
-5.23378242432705,0.6611219830397913
-5.232082031003894,0.6614481409001957
-5.232082030243369,0.6617742987606001
-5.229843489724783,0.6621004566210046
-5.228294564261873,0.662426614481409
-5.2276562756957246,0.6627527723418134
-5.224843840172466,0.6630789302022179
-5.2234760180472435,0.6634050880626223
-5.220440166524902,0.6637312459230268
-5.214769052198144,0.6640574037834311
-5.214769052198134,0.6643835616438356
-5.207199699068706,0.6647097195042401
-5.206501041234931,0.6650358773646445
-5.204127006202307,0.6653620352250489
-5.203547328812224,0.6656881930854534
-5.2022626268325745,0.6660143509458578
-5.200996159694863,0.6663405088062623
-5.197103092955499,0.6666666666666666
-5.196267475374918,0.6669928245270711
-5.1948237040724985,0.6673189823874756
-5.194223257440067,0.66764514024788
-5.194036876435802,0.6679712981082844
-5.19379907372299,0.6682974559686888
-5.19328396915266,0.6686236138290933
-5.191359710948236,0.6689497716894978
-5.190082730591107,0.6692759295499021
-5.1869863872604105,0.6696020874103066
-5.18685149300242,0.669928245270711
-5.186522116350391,0.6702544031311155
-5.186522116350386,0.6705805609915199
-5.185720319546942,0.6709067188519243
-5.1831587186224315,0.6712328767123288
-5.183100050267464,0.6715590345727332
-5.1769313501482035,0.6718851924331376
-5.173984827814859,0.6722113502935421
-5.170005492818689,0.6725375081539465
-5.168451144529373,0.672863666014351
-5.165728720214202,0.6731898238747553
-5.1645332095884395,0.6735159817351598
-5.1630143682507965,0.6738421395955643
-5.162280107833515,0.6741682974559687
-5.161786797514139,0.6744944553163731
-5.1600443974818395,0.6748206131767776
-5.159434117664802,0.675146771037182
-5.159434117664798,0.6754729288975865
-5.157521936969398,0.6757990867579908
-5.1548771182644835,0.6761252446183953
-5.154877118259064,0.6764514024787998
-5.153780305910691,0.6767775603392042
-5.153778946918298,0.6771037181996086
-5.148659635807116,0.677429876060013
-5.148622677045557,0.6777560339204175
-5.1477343159438655,0.678082191780822
-5.147734279660253,0.6784083496412263
-5.146873254295074,0.6787345075016308
-5.146873254295071,0.6790606653620352
-5.143571881772875,0.6793868232224397
-5.140752232242768,0.6797129810828441
-5.140250742041007,0.6800391389432485
-5.139987012813269,0.680365296803653
-5.1387158145968295,0.6806914546640574
-5.138715814596827,0.6810176125244618
-5.132972280385693,0.6813437703848663
-5.132283799609786,0.6816699282452707
-5.13228379960978,0.6819960861056752
-5.1313303652799895,0.6823222439660795
-5.129992321040299,0.682648401826484
-5.129597802225576,0.6829745596868885
-5.126711713893782,0.6833007175472929
-5.122115555229015,0.6836268754076973
-5.11924771269724,0.6839530332681018
-5.11899702894441,0.6842791911285062
-5.118615782514594,0.6846053489889107
-5.117583472615838,0.684931506849315
-5.115248263822677,0.6852576647097195
-5.1145372539311875,0.685583822570124
-5.1095265733604025,0.6859099804305284
-5.109526573360401,0.6862361382909328
-5.105494273438374,0.6865622961513372
-5.105346599768946,0.6868884540117417
-5.105346584433318,0.6872146118721462
-5.098268093027978,0.6875407697325505
-5.086739403874852,0.687866927592955
-5.085106422384568,0.6881930854533594
-5.0835601188839945,0.6885192433137639
-5.083560118883981,0.6888454011741683
-5.081637994094668,0.6891715590345727
-5.074297359847968,0.6894977168949772
-5.072437707383497,0.6898238747553816
-5.0718388277336395,0.690150032615786
-5.065750862453096,0.6904761904761905
-5.063863184412552,0.6908023483365949
-5.062558279786186,0.6911285061969994
-5.06234928162881,0.6914546640574037
-5.062107271873808,0.6917808219178082
-5.060161343563998,0.6921069797782127
-5.060036541461912,0.6924331376386171
-5.060036541461911,0.6927592954990215
-5.056135286238796,0.693085453359426
-5.054486510104898,0.6934116112198304
-5.0517442862575,0.6937377690802349
-5.051366953053629,0.6940639269406392
-5.049585302861923,0.6943900848010437
-5.048921613071184,0.6947162426614482
-5.048388766960789,0.6950424005218526
-5.048241089504175,0.695368558382257
-5.0430330370204866,0.6956947162426614
-5.041244452016154,0.6960208741030659
-5.038435092502458,0.6963470319634704
-5.038066886102465,0.6966731898238747
-5.03487785109616,0.6969993476842792
-5.034651663267282,0.6973255055446836
-5.034179181983675,0.6976516634050881
-5.0327033685261915,0.6979778212654925
-5.032065555498506,0.6983039791258969
-5.032006175929274,0.6986301369863014
-5.031481701620057,0.6989562948467059
-5.031481701620056,0.6992824527071102
-5.031349728506779,0.6996086105675147
-5.027155508311492,0.6999347684279191
-5.026168967602349,0.7002609262883236
-5.026168967602051,0.700587084148728
-5.025398921627009,0.7009132420091324
-5.023392762006895,0.7012393998695369
-5.0206060440920455,0.7015655577299413
-5.020374371146784,0.7018917155903457
-5.013897309046942,0.7022178734507502
-5.012407528414589,0.7025440313111546
-5.010596565985462,0.7028701891715591
-5.009835678845739,0.7031963470319634
-5.009452010196609,0.7035225048923679
-5.009452010196609,0.7038486627527724
-5.003706352448836,0.7041748206131768
-4.998661727708725,0.7045009784735812
-4.998384417847248,0.7048271363339856
-4.998253632079162,0.7051532941943901
-4.998119350008409,0.7054794520547946
-4.9976538470899055,0.7058056099151989
-4.994514463138107,0.7061317677756034
-4.9940450150517774,0.7064579256360078
-4.993688621508718,0.7067840834964123
-4.993688620495873,0.7071102413568167
-4.993509041291959,0.7074363992172211
-4.993400476997957,0.7077625570776256
-4.988419498905532,0.70808871493803
-4.977819929505972,0.7084148727984344
-4.97679486868822,0.7087410306588389
-4.976794868688208,0.7090671885192433
-4.971649641859009,0.7093933463796478
-4.9715941625461335,0.7097195042400521
-4.9715941625461255,0.7100456621004566
-4.969628175998681,0.7103718199608611
-4.969627884552288,0.7106979778212655
-4.96867358602019,0.7110241356816699
-4.96867293454695,0.7113502935420744
-4.96474253468373,0.7116764514024788
-4.963754131937677,0.7120026092628833
-4.959440628025588,0.7123287671232876
-4.953019515038859,0.7126549249836921
-4.949232214041992,0.7129810828440966
-4.947063114521388,0.713307240704501
-4.943036585452836,0.7136333985649054
-4.9421171183694685,0.7139595564253098
-4.941899108296787,0.7142857142857143
-4.941899105906846,0.7146118721461188
-4.9409795856559295,0.7149380300065231
-4.938607109150217,0.7152641878669276
-4.933579365088008,0.715590345727332
-4.933575079263183,0.7159165035877365
-4.927538929586698,0.7162426614481409
-4.927538918509988,0.7165688193085453
-4.927538813262657,0.7168949771689498
-4.923693785078321,0.7172211350293543
-4.918754971302533,0.7175472928897586
-4.913384319771752,0.7178734507501631
-4.905375450745176,0.7181996086105675
-4.905375090545721,0.718525766470972
-4.9024455332564205,0.7188519243313763
-4.897193939607509,0.7191780821917808
-4.894888488762299,0.7195042400521853
-4.894887769900077,0.7198303979125897
-4.893353642233084,0.7201565557729941
-4.891212006760229,0.7204827136333986
-4.891212006760228,0.720808871493803
-4.891061835557306,0.7211350293542075
-4.884442762614141,0.7214611872146118
-4.880894043304895,0.7217873450750163
-4.880881935227959,0.7221135029354208
-4.876072080279378,0.7224396607958252
-4.876072080279373,0.7227658186562296
-4.868343570620793,0.723091976516634
-4.866096660730762,0.7234181343770385
-4.86593003720478,0.723744292237443
-4.86392266763323,0.7240704500978473
-4.860326837509506,0.7243966079582518
-4.857787501623869,0.7247227658186562
-4.851352872075077,0.7250489236790607
-4.851352872075051,0.7253750815394651
-4.851352872075049,0.7257012393998695
-4.844026466565778,0.726027397260274
-4.8440264665657775,0.7263535551206785
-4.8350457621460325,0.7266797129810828
-4.832244252044889,0.7270058708414873
-4.8319383473361635,0.7273320287018917
-4.831367698741954,0.7276581865622962
-4.831040727235207,0.7279843444227005
-4.830964036534237,0.728310502283105
-4.828893985721971,0.7286366601435095
-4.828893985721964,0.7289628180039139
-4.8288939857219635,0.7292889758643183
-4.828232619558109,0.7296151337247228
-4.827751999684365,0.7299412915851272
-4.8247746709125625,0.7302674494455317
-4.818249564540325,0.730593607305936
-4.818249564540318,0.7309197651663405
-4.8181103685608955,0.731245923026745
-4.817944176767007,0.7315720808871494
-4.817443757640135,0.7318982387475538
-4.816950590677795,0.7322243966079582
-4.81674087344411,0.7325505544683627
-4.814054094222998,0.7328767123287672
-4.813698631811137,0.7332028701891715
-4.8130977176247,0.733529028049576
-4.810532729604453,0.7338551859099804
-4.809914878669024,0.7341813437703849
-4.807450704805311,0.7345075016307893
-4.807450704805309,0.7348336594911937
-4.807376948853656,0.7351598173515982
-4.804677999057267,0.7354859752120027
-4.80467799905717,0.735812133072407
-4.799860001844829,0.7361382909328115
-4.798334787569866,0.7364644487932159
-4.798334787569862,0.7367906066536204
-4.794208300774062,0.7371167645140247
-4.79420830077406,0.7374429223744292
-4.7933467056466235,0.7377690802348337
-4.793162599289725,0.7380952380952381
-4.793162530889866,0.7384213959556425
-4.787640774178681,0.738747553816047
-4.787640737119114,0.7390737116764514
-4.787190459460212,0.7393998695368559
-4.787185233483294,0.7397260273972602
-4.786294737197322,0.7400521852576647
-4.783488555894347,0.7403783431180692
-4.783488375089714,0.7407045009784736
-4.783009521186548,0.741030658838878
-4.783009521186546,0.7413568166992824
-4.782974791970784,0.7416829745596869
-4.782974705190184,0.7420091324200914
-4.780188968778947,0.7423352902804957
-4.7781944144519155,0.7426614481409002
-4.77566391434443,0.7429876060013046
-4.774082639679865,0.7433137638617091
-4.774082637500862,0.7436399217221135
-4.773897702617466,0.7439660795825179
-4.772122237121974,0.7442922374429224
-4.769465750023413,0.7446183953033269
-4.769465749857023,0.7449445531637312
-4.767019160089115,0.7452707110241357
-4.7582432855822,0.7455968688845401
-4.758243285580437,0.7459230267449446
-4.745747564666294,0.746249184605349
-4.740346646728664,0.7465753424657534
-4.739507944473522,0.7469015003261579
-4.738640934696474,0.7472276581865623
-4.738615503918842,0.7475538160469667
-4.736169402405453,0.7478799739073712
-4.736169162599179,0.7482061317677756
-4.735790925166818,0.7485322896281801
-4.725367250463813,0.7488584474885844
-4.725367250463812,0.7491846053489889
-4.724764642829152,0.7495107632093934
-4.724764642829145,0.7498369210697978
-4.724160030743926,0.7501630789302022
-4.721066087370539,0.7504892367906066
-4.715372961573629,0.7508153946510111
-4.7132869862473035,0.7511415525114156
-4.708453954593904,0.7514677103718199
-4.701565704858671,0.7517938682322244
-4.701261019017332,0.7521200260926288
-4.69921249375963,0.7524461839530333
-4.698606702334176,0.7527723418134377
-4.694015078085686,0.7530984996738421
-4.69011776672531,0.7534246575342466
-4.68694581375966,0.753750815394651
-4.686815837266851,0.7540769732550554
-4.68681583726684,0.7544031311154599
-4.684817846930758,0.7547292889758643
-4.683457815155687,0.7550554468362688
-4.683457815155677,0.7553816046966731
-4.678967547354581,0.7557077625570776
-4.678813423120037,0.7560339204174821
-4.6788033859050735,0.7563600782778865
-4.674827221387112,0.7566862361382909
-4.674719872559473,0.7570123939986954
-4.6735673257659585,0.7573385518590998
-4.6597938141820245,0.7576647097195043
-4.657793910120405,0.7579908675799086
-4.6575921528164175,0.7583170254403131
-4.6575921528164175,0.7586431833007176
-4.656711805649083,0.758969341161122
-4.656711805649079,0.7592954990215264
-4.656306623690225,0.7596216568819308
-4.65369514244509,0.7599478147423353
-4.653695142445087,0.7602739726027398
-4.653189146365979,0.7606001304631441
-4.651536337741067,0.7609262883235486
-4.651536337741066,0.761252446183953
-4.643943065460767,0.7615786040443575
-4.643943065460763,0.7619047619047619
-4.639416395775643,0.7622309197651663
-4.6359024150916746,0.7625570776255708
-4.635691725596345,0.7628832354859753
-4.620684937563348,0.7632093933463796
-4.61356936410008,0.7635355512067841
-4.613569283283192,0.7638617090671885
-4.609450145857812,0.764187866927593
-4.605554098821344,0.7645140247879973
-4.60482127264043,0.7648401826484018
-4.602180601167678,0.7651663405088063
-4.595500510310037,0.7654924983692107
-4.588639975668578,0.7658186562296151
-4.588639975668575,0.7661448140900196
-4.588513268206452,0.766470971950424
-4.585110372889401,0.7667971298108285
-4.584812520021339,0.7671232876712328
-4.5843866550629935,0.7674494455316373
-4.582674960517658,0.7677756033920418
-4.581942680648118,0.7681017612524462
-4.580710733024057,0.7684279191128506
-4.565085684341045,0.768754076973255
-4.562687313615754,0.7690802348336595
-4.557735020643657,0.769406392694064
-4.550170564435417,0.7697325505544683
-4.546169717836576,0.7700587084148728
-4.545163594737233,0.7703848662752772
-4.545074953209836,0.7707110241356817
-4.543524265485744,0.7710371819960861
-4.535841558563489,0.7713633398564905
-4.5302169736952616,0.771689497716895
-4.527205941301803,0.7720156555772995
-4.52461467736338,0.7723418134377038
-4.517016618879685,0.7726679712981083
-4.5158391776102205,0.7729941291585127
-4.502303600925939,0.7733202870189172
-4.493038744112642,0.7736464448793215
-4.486341160584239,0.773972602739726
-4.4816404855543475,0.7742987606001305
-4.477812357294197,0.7746249184605349
-4.472815583515905,0.7749510763209393
-4.466320850261644,0.7752772341813438
-4.46632085026164,0.7756033920417482
-4.461221241884783,0.7759295499021527
-4.4559048644275805,0.776255707762557
-4.455609633602019,0.7765818656229615
-4.454646325362739,0.776908023483366
-4.449481218289197,0.7772341813437704
-4.446789838077125,0.7775603392041748
-4.443620234435758,0.7778864970645792
-4.4434844377366645,0.7782126549249837
-4.440322427283966,0.7785388127853882
-4.440299817726256,0.7788649706457925
-4.439895566698983,0.779191128506197
-4.439841190006715,0.7795172863666014
-4.439841190006712,0.7798434442270059
-4.43984119000671,0.7801696020874103
-4.4361616926211624,0.7804957599478147
-4.434883301248459,0.7808219178082192
-4.431185196220087,0.7811480756686237
-4.431185196220086,0.781474233529028
-4.431185196220086,0.7818003913894325
-4.430858037019904,0.7821265492498369
-4.424891584874328,0.7824527071102414
-4.421481413834021,0.7827788649706457
-4.420846528280475,0.7831050228310502
-4.4208465282804585,0.7834311806914547
-4.420734656576764,0.7837573385518591
-4.417788401816446,0.7840834964122635
-4.416537030169622,0.784409654272668
-4.400334533610559,0.7847358121330724
-4.3931275205687035,0.7850619699934769
-4.393127518439931,0.7853881278538812
-4.386483676089486,0.7857142857142857
-4.382167072558168,0.7860404435746902
-4.374903404024717,0.7863666014350946
-4.370783697649913,0.786692759295499
-4.370339413556475,0.7870189171559034
-4.370339413556474,0.7873450750163079
-4.368595832804726,0.7876712328767124
-4.367513412869103,0.7879973907371167
-4.363764626232274,0.7883235485975212
-4.363764626232254,0.7886497064579256
-4.350846468597909,0.7889758643183301
-4.344962517570636,0.7893020221787345
-4.339437935459703,0.7896281800391389
-4.334137198973676,0.7899543378995434
-4.325844204067629,0.7902804957599479
-4.324314051499771,0.7906066536203522
-4.3212840854812695,0.7909328114807567
-4.312461330682696,0.7912589693411611
-4.310446172845429,0.7915851272015656
-4.309948259417615,0.79191128506197
-4.308675873681294,0.7922374429223744
-4.308422755924473,0.7925636007827789
-4.30842275592447,0.7928897586431833
-4.30598390975544,0.7932159165035877
-4.305983909755425,0.7935420743639922
-4.3059839094546595,0.7938682322243966
-4.305619645609003,0.7941943900848011
-4.305337127388277,0.7945205479452054
-4.301641121104968,0.7948467058056099
-4.295245834809206,0.7951728636660144
-4.293835048694141,0.7954990215264188
-4.291638734780495,0.7958251793868232
-4.2853015638272325,0.7961513372472276
-4.280805853431123,0.7964774951076321
-4.276139892589688,0.7968036529680366
-4.27561091175943,0.7971298108284409
-4.272425286600172,0.7974559686888454
-4.2724252866001695,0.7977821265492498
-4.272425286600165,0.7981082844096543
-4.266769982539017,0.7984344422700587
-4.266692640737424,0.7987606001304631
-4.266692640694638,0.7990867579908676
-4.26669264069463,0.799412915851272
-4.264742267043473,0.7997390737116764
-4.26028675751509,0.8000652315720809
-4.260277767395898,0.8003913894324853
-4.258840320393832,0.8007175472928898
-4.257323293213648,0.8010437051532941
-4.25714648111884,0.8013698630136986
-4.257146481118837,0.8016960208741031
-4.256046849534454,0.8020221787345075
-4.255982633698912,0.8023483365949119
-4.250150683153147,0.8026744944553164
-4.247953080694482,0.8030006523157208
-4.245933026635114,0.8033268101761253
-4.245857160233209,0.8036529680365296
-4.243180172254947,0.8039791258969341
-4.243052748619894,0.8043052837573386
-4.243052748619892,0.804631441617743
-4.2426713132123615,0.8049575994781474
-4.2405898453960855,0.8052837573385518
-4.240150144186506,0.8056099151989563
-4.239179578930388,0.8059360730593608
-4.239179578930379,0.8062622309197651
-4.238031178591991,0.8065883887801696
-4.23779266321915,0.806914546640574
-4.237151086921965,0.8072407045009785
-4.237151086921962,0.8075668623613829
-4.2300711570774485,0.8078930202217873
-4.229200010295745,0.8082191780821918
-4.2175330467614325,0.8085453359425963
-4.213515340178033,0.8088714938030006
-4.202705168940848,0.8091976516634051
-4.200307227808602,0.8095238095238095
-4.2003072278086,0.809849967384214
-4.197433977717921,0.8101761252446184
-4.19743397771792,0.8105022831050228
-4.197433977717908,0.8108284409654273
-4.196251798933976,0.8111545988258317
-4.196251798933968,0.8114807566862361
-4.1923573901659195,0.8118069145466406
-4.192357390165917,0.812133072407045
-4.191548246632386,0.8124592302674495
-4.186344645495948,0.8127853881278538
-4.186137459861374,0.8131115459882583
-4.186137459861366,0.8134377038486628
-4.183583391810315,0.8137638617090672
-4.183583391810314,0.8140900195694716
-4.182173223811709,0.814416177429876
-4.173207096350733,0.8147423352902805
-4.165389859518973,0.815068493150685
-4.146901703624251,0.8153946510110893
-4.141493427691116,0.8157208088714938
-4.1395310002612,0.8160469667318982
-4.132483308395178,0.8163731245923027
-4.129939791149278,0.8166992824527071
-4.129939791149277,0.8170254403131115
-4.129939791149273,0.817351598173516
-4.122975513388742,0.8176777560339205
-4.122964247114263,0.8180039138943248
-4.122902914802815,0.8183300717547293
-4.115330152417861,0.8186562296151337
-4.1070749132805675,0.8189823874755382
-4.098465910716436,0.8193085453359426
-4.093983541250418,0.819634703196347
-4.088097452718994,0.8199608610567515
-4.08659464322468,0.8202870189171559
-4.086594643224679,0.8206131767775603
-4.086594643224671,0.8209393346379648
-4.085074598724788,0.8212654924983692
-4.083494003006894,0.8215916503587737
-4.083494003006878,0.821917808219178
-4.080193204218832,0.8222439660795825
-4.078737044913395,0.822570123939987
-4.070967130807418,0.8228962818003914
-4.066546309353164,0.8232224396607958
-4.066546309353159,0.8235485975212002
-4.065110818513469,0.8238747553816047
-4.0649209360652865,0.8242009132420092
-4.064814918926427,0.8245270711024135
-4.063826139284118,0.824853228962818
-4.063480924397543,0.8251793868232224
-4.063480924397542,0.8255055446836269
-4.063480924397523,0.8258317025440313
-4.062380431514935,0.8261578604044357
-4.061543559427671,0.8264840182648402
-4.060219380231131,0.8268101761252447
-4.054443955211262,0.827136333985649
-4.047974493388659,0.8274624918460535
-4.046343656882154,0.8277886497064579
-4.046343656882147,0.8281148075668624
-4.042934751985701,0.8284409654272668
-4.042934751985696,0.8287671232876712
-4.042834974569913,0.8290932811480757
-4.034603124154779,0.8294194390084801
-4.032545359703836,0.8297455968688845
-4.032194517162941,0.830071754729289
-4.030490668304291,0.8303979125896934
-4.02611971268169,0.8307240704500979
-4.021955270850245,0.8310502283105022
-4.019149892526524,0.8313763861709067
-4.017663482311886,0.8317025440313112
-4.004421997275789,0.8320287018917156
-4.00243309011079,0.83235485975212
-4.002288366385136,0.8326810176125244
-4.002275736692219,0.8330071754729289
-4.002275736692211,0.8333333333333334
-4.00171940687851,0.8336594911937377
-3.990707047975154,0.8339856490541422
-3.983861576322075,0.8343118069145466
-3.9828876189859925,0.8346379647749511
-3.981612642804035,0.8349641226353555
-3.98108154900009,0.8352902804957599
-3.9711823493984806,0.8356164383561644
-3.9633886539825225,0.8359425962165689
-3.9630802115674166,0.8362687540769732
-3.960156374711641,0.8365949119373777
-3.9601563747116324,0.8369210697977821
-3.9576268634726937,0.8372472276581866
-3.9573095693877764,0.837573385518591
-3.957007587276408,0.8378995433789954
-3.9504449476666554,0.8382257012393999
-3.9498862533414254,0.8385518590998043
-3.9494167935486346,0.8388780169602087
-3.949416793548625,0.8392041748206132
-3.94648471394012,0.8395303326810176
-3.9444460255000657,0.8398564905414221
-3.9413917654787856,0.8401826484018264
-3.9390479437783634,0.8405088062622309
-3.9386402458702414,0.8408349641226354
-3.9386359981030097,0.8411611219830398
-3.9259922438958563,0.8414872798434442
-3.9231681010418455,0.8418134377038486
-3.9209279847433725,0.8421395955642531
-3.9162368970619936,0.8424657534246576
-3.9162368970619865,0.8427919112850619
-3.91602395293753,0.8431180691454664
-3.912071490792991,0.8434442270058709
-3.907809877880285,0.8437703848662753
-3.9013359699747427,0.8440965427266797
-3.9013359699747423,0.8444227005870841
-3.898884724485616,0.8447488584474886
-3.8837626198847675,0.8450750163078931
-3.879618110137616,0.8454011741682974
-3.868600009320741,0.8457273320287019
-3.8668637847265805,0.8460534898891063
-3.8640251073745864,0.8463796477495108
-3.8640244479452255,0.8467058056099152
-3.8583189302302183,0.8470319634703196
-3.858181251371472,0.8473581213307241
-3.850645539373784,0.8476842791911285
-3.8480042455943115,0.8480104370515329
-3.8480042455942947,0.8483365949119374
-3.8479744047085864,0.8486627527723418
-3.847974404708582,0.8489889106327463
-3.842419753961016,0.8493150684931506
-3.8389671954365214,0.8496412263535551
-3.8353663544676087,0.8499673842139596
-3.826580073178368,0.850293542074364
-3.825486280601822,0.8506196999347684
-3.8212969303616218,0.8509458577951728
-3.8212969303615436,0.8512720156555773
-3.81226359139582,0.8515981735159818
-3.809924383084942,0.8519243313763861
-3.8079087736480504,0.8522504892367906
-3.8079087736480473,0.852576647097195
-3.8069726428918345,0.8529028049575995
-3.8063313281188735,0.8532289628180039
-3.8063313281188664,0.8535551206784083
-3.8058405433099805,0.8538812785388128
-3.805840543309972,0.8542074363992173
-3.8026616048667483,0.8545335942596216
-3.8021644982477225,0.8548597521200261
-3.8005384398564557,0.8551859099804305
-3.800538439856452,0.855512067840835
-3.788044611526487,0.8558382257012394
-3.7880446115263164,0.8561643835616438
-3.786662313975299,0.8564905414220483
-3.785689029926619,0.8568166992824527
-3.7836449118457436,0.8571428571428571
-3.783644911845592,0.8574690150032616
-3.781670849036087,0.857795172863666
-3.781670849035921,0.8581213307240705
-3.781490290337003,0.8584474885844748
-3.781490290336852,0.8587736464448793
-3.774673114312905,0.8590998043052838
-3.774673114312895,0.8594259621656882
-3.7721635088186423,0.8597521200260926
-3.7712769329381732,0.860078277886497
-3.770878130253813,0.8604044357469015
-3.7633852707614768,0.860730593607306
-3.7613479933738825,0.8610567514677103
-3.7613479933738754,0.8613829093281148
-3.7559710276332434,0.8617090671885193
-3.755615199298428,0.8620352250489237
-3.755615196426949,0.8623613829093281
-3.75558339902676,0.8626875407697325
-3.7546284928928744,0.863013698630137
-3.7538531386885845,0.8633398564905415
-3.746817728476339,0.8636660143509458
-3.7370086853005837,0.8639921722113503
-3.733306098156684,0.8643183300717547
-3.7319325405432533,0.8646444879321592
-3.730272396208421,0.8649706457925636
-3.7300278782626677,0.865296803652968
-3.723925522894117,0.8656229615133725
-3.723497942162351,0.8659491193737769
-3.7231763239876403,0.8662752772341813
-3.7188591095982253,0.8666014350945858
-3.7147689059621274,0.8669275929549902
-3.7123744083671215,0.8672537508153947
-3.7112831728586078,0.867579908675799
-3.7105776635521677,0.8679060665362035
-3.708156639052165,0.868232224396608
-3.7081566390518512,0.8685583822570124
-3.7070783097619064,0.8688845401174168
-3.70660471434125,0.8692106979778212
-3.7048152458702237,0.8695368558382257
-3.686667862094608,0.8698630136986302
-3.679858882558704,0.8701891715590345
-3.6765564289676576,0.870515329419439
-3.6751468817726383,0.8708414872798435
-3.6736724784701,0.8711676451402479
-3.6728400394324026,0.8714938030006523
-3.6617997508715727,0.8718199608610567
-3.6492246671035424,0.8721461187214612
-3.6490851196592144,0.8724722765818657
-3.647327167764292,0.87279843444227
-3.64610931149762,0.8731245923026745
-3.6369325602304987,0.8734507501630789
-3.6363086025070817,0.8737769080234834
-3.6350658339450703,0.8741030658838878
-3.6350658339450623,0.8744292237442922
-3.6320438622550464,0.8747553816046967
-3.630303477830804,0.8750815394651011
-3.627412438008747,0.8754076973255055
-3.6221563274199053,0.87573385518591
-3.6221563274198982,0.8760600130463144
-3.617472790547228,0.8763861709067189
-3.611842594443207,0.8767123287671232
-3.6095000597734987,0.8770384866275277
-3.5940425248624974,0.8773646444879322
-3.5935526505990465,0.8776908023483366
-3.5932928874290972,0.878016960208741
-3.592378261196901,0.8783431180691454
-3.590850706293016,0.8786692759295499
-3.5908507062930144,0.8789954337899544
-3.5880579398561845,0.8793215916503587
-3.5874331940469073,0.8796477495107632
-3.5870192695913334,0.8799739073711677
-3.5866278730272603,0.8803000652315721
-3.583763455423592,0.8806262230919765
-3.5837634554235875,0.8809523809523809
-3.579157703140241,0.8812785388127854
-3.5791577029677115,0.8816046966731899
-3.5779715591473917,0.8819308545335942
-3.5779715591473913,0.8822570123939987
-3.577081456394957,0.8825831702544031
-3.5706632889185626,0.8829093281148076
-3.5703708952669055,0.883235485975212
-3.5703708952668785,0.8835616438356164
-3.5684901948225773,0.8838878016960209
-3.5677892428734177,0.8842139595564253
-3.567582467107182,0.8845401174168297
-3.5671926482641902,0.8848662752772342
-3.567192648264185,0.8851924331376386
-3.5668225925781307,0.8855185909980431
-3.566150193959404,0.8858447488584474
-3.5605028403145815,0.8861709067188519
-3.5569631426933954,0.8864970645792564
-3.5569609242128783,0.8868232224396608
-3.555689832655009,0.8871493803000652
-3.5556305785823055,0.8874755381604696
-3.555254981650706,0.8878016960208741
-3.5536013262015156,0.8881278538812786
-3.551223335958959,0.8884540117416829
-3.5509211609926092,0.8887801696020874
-3.5445794973411786,0.8891063274624919
-3.544579497341174,0.8894324853228963
-3.542746053294343,0.8897586431833007
-3.541788699630844,0.8900848010437051
-3.526445492628986,0.8904109589041096
-3.5264454926289823,0.8907371167645141
-3.526013362746687,0.8910632746249184
-3.524890298682414,0.8913894324853229
-3.518855978457401,0.8917155903457273
-3.5046775419419722,0.8920417482061318
-3.504214908882363,0.8923679060665362
-3.5033611341376294,0.8926940639269406
-3.502973717327461,0.8930202217873451
-3.4994746701401267,0.8933463796477495
-3.4932029294904163,0.8936725375081539
-3.489419993317704,0.8939986953685584
-3.4894199933177,0.8943248532289628
-3.4889545673214504,0.8946510110893673
-3.487623307338395,0.8949771689497716
-3.4811159314518796,0.8953033268101761
-3.4757730180884794,0.8956294846705806
-3.4746370407217464,0.895955642530985
-3.4706266079060186,0.8962818003913894
-3.4706266079060164,0.8966079582517938
-3.4661937329336134,0.8969341161121983
-3.465347013979372,0.8972602739726028
-3.4610835650232734,0.8975864318330071
-3.459786954528173,0.8979125896934116
-3.448684887322091,0.898238747553816
-3.448679833842467,0.8985649054142205
-3.4430088822709815,0.8988910632746249
-3.4230972639283332,0.8992172211350293
-3.4086787296378125,0.8995433789954338
-3.4039240387667773,0.8998695368558383
-3.4024228485623773,0.9001956947162426
-3.4001321420906336,0.9005218525766471
-3.3996147246304886,0.9008480104370515
-3.3937825840583837,0.901174168297456
-3.391635248259568,0.9015003261578604
-3.3857905369008225,0.9018264840182648
-3.3857172100624426,0.9021526418786693
-3.385717210062437,0.9024787997390737
-3.385717156411863,0.9028049575994781
-3.3856688826592616,0.9031311154598826
-3.382739594847491,0.903457273320287
-3.3823737884044256,0.9037834311806915
-3.3816144174079255,0.9041095890410958
-3.381614417407919,0.9044357469015003
-3.3689474780465094,0.9047619047619048
-3.363720284019903,0.9050880626223092
-3.3629541658436524,0.9054142204827136
-3.362627589970054,0.905740378343118
-3.362627589970053,0.9060665362035225
-3.3547471043004604,0.906392694063927
-3.3534575732469047,0.9067188519243313
-3.3504052462173877,0.9070450097847358
-3.3504052462173863,0.9073711676451403
-3.3477627832948755,0.9076973255055447
-3.3440321271801703,0.9080234833659491
-3.34275599706311,0.9083496412263535
-3.342755997063088,0.908675799086758
-3.3420570790892206,0.9090019569471625
-3.3389969157082073,0.9093281148075668
-3.335925441606512,0.9096542726679713
-3.3356240725141473,0.9099804305283757
-3.3351030307818736,0.9103065883887802
-3.334772045869392,0.9106327462491846
-3.3335433094751155,0.910958904109589
-3.332389115755392,0.9112850619699935
-3.324413894581321,0.911611219830398
-3.3244138945813133,0.9119373776908023
-3.3206675494149147,0.9122635355512068
-3.3189559807287266,0.9125896934116112
-3.318592514026167,0.9129158512720157
-3.3185531168140234,0.91324200913242
-3.3131003115882183,0.9135681669928245
-3.311417392754477,0.913894324853229
-3.3114173927536537,0.9142204827136334
-3.311123939044752,0.9145466405740378
-3.3045455307388836,0.9148727984344422
-3.304545530738881,0.9151989562948467
-3.301907477316995,0.9155251141552512
-3.3005069653831987,0.9158512720156555
-3.2870447263347313,0.91617742987606
-3.2854964131709075,0.9165035877364645
-3.285496413170889,0.9168297455968689
-3.2837892844075713,0.9171559034572733
-3.2780293496485537,0.9174820613176777
-3.276362267564015,0.9178082191780822
-3.276265448558878,0.9181343770384867
-3.2762010625561264,0.918460534898891
-3.272624893952891,0.9187866927592955
-3.2722343273610366,0.9191128506196999
-3.270492325897486,0.9194390084801044
-3.266525396791271,0.9197651663405088
-3.2604997188446103,0.9200913242009132
-3.254838130162836,0.9204174820613177
-3.2544727658259394,0.9207436399217221
-3.2525371794208127,0.9210697977821265
-3.2515378593698805,0.921395955642531
-3.250643418022467,0.9217221135029354
-3.2493772069171167,0.9220482713633399
-3.2493772069171145,0.9223744292237442
-3.2480656286600906,0.9227005870841487
-3.247911028320202,0.9230267449445532
-3.2440776617725975,0.9233529028049576
-3.2430151839004786,0.923679060665362
-3.2429148912281924,0.9240052185257664
-3.240606751036844,0.9243313763861709
-3.2325410876750498,0.9246575342465754
-3.2325410876750493,0.9249836921069797
-3.2287890138830626,0.9253098499673842
-3.228789013883061,0.9256360078277887
-3.2268597639849808,0.9259621656881931
-3.2253069387360056,0.9262883235485975
-3.223923079471993,0.9266144814090019
-3.2230584550378483,0.9269406392694064
-3.222543731060737,0.9272667971298109
-3.2159389654472763,0.9275929549902152
-3.186672798030919,0.9279191128506197
-3.1832243574647436,0.9282452707110241
-3.1696042567880065,0.9285714285714286
-3.169604256788006,0.928897586431833
-3.1665198192914197,0.9292237442922374
-3.154891414365532,0.9295499021526419
-3.1493405969944765,0.9298760600130463
-3.137993233155743,0.9302022178734507
-3.116761584818387,0.9305283757338552
-3.114434790169691,0.9308545335942596
-3.112440273255248,0.9311806914546641
-3.1095687543700663,0.9315068493150684
-3.1074428684397746,0.9318330071754729
-3.1016303883473055,0.9321591650358774
-3.101630388346911,0.9324853228962818
-3.092690348808478,0.9328114807566862
-3.0757199150342585,0.9331376386170906
-3.0498029148972314,0.9334637964774951
-3.049736370161809,0.9337899543378996
-3.0450560352056533,0.9341161121983039
-3.037920606667123,0.9344422700587084
-3.03136702992108,0.9347684279191129
-3.024836788719041,0.9350945857795173
-3.0147772845303007,0.9354207436399217
-3.0014411860938983,0.9357469015003261
-2.9978838594337325,0.9360730593607306
-2.9841606534172422,0.9363992172211351
-2.9821139666487344,0.9367253750815394
-2.9803088253935237,0.9370515329419439
-2.9759936651104,0.9373776908023483
-2.974846313875512,0.9377038486627528
-2.9743653170838553,0.9380300065231572
-2.9686429358872886,0.9383561643835616
-2.945376638183812,0.9386823222439661
-2.943067920029898,0.9390084801043705
-2.9423039735005445,0.9393346379647749
-2.936224625842157,0.9396607958251794
-2.933538142918203,0.9399869536855838
-2.9299480824469066,0.9403131115459883
-2.9299480824469066,0.9406392694063926
-2.928989759587144,0.9409654272667971
-2.9272809812670895,0.9412915851272016
-2.9162865548961197,0.941617742987606
-2.912901080225245,0.9419439008480104
-2.911798745517435,0.9422700587084148
-2.9107183754144335,0.9425962165688193
-2.901190753082171,0.9429223744292238
-2.9011907530821657,0.9432485322896281
-2.899797581952269,0.9435746901500326
-2.8770849205109887,0.943900848010437
-2.876587161494606,0.9442270058708415
-2.876513478452173,0.9445531637312459
-2.876263084531715,0.9448793215916503
-2.86650860583266,0.9452054794520548
-2.863423017314571,0.9455316373124593
-2.863423017314567,0.9458577951728636
-2.8565102975644323,0.9461839530332681
-2.8534394262022147,0.9465101108936725
-2.8512443153575537,0.946836268754077
-2.8498901271037185,0.9471624266144814
-2.8436942466108,0.9474885844748858
-2.838645785934288,0.9478147423352903
-2.8386457859342817,0.9481409001956947
-2.838645785934266,0.9484670580560991
-2.8358967013679477,0.9487932159165036
-2.833460759533211,0.949119373776908
-2.8334607595332093,0.9494455316373125
-2.8292680047397902,0.9497716894977168
-2.8292680047397893,0.9500978473581213
-2.8280477585031054,0.9504240052185258
-2.828047758503098,0.9507501630789302
-2.826530522493662,0.9510763209393346
-2.8265305224936617,0.951402478799739
-2.825621718698101,0.9517286366601435
-2.824198974946708,0.952054794520548
-2.8241989749467042,0.9523809523809523
-2.8229518929042543,0.9527071102413568
-2.817785576347238,0.9530332681017613
-2.816974392354685,0.9533594259621657
-2.8169743923546817,0.9536855838225701
-2.8145505918652822,0.9540117416829745
-2.81347783968458,0.954337899543379
-2.8127177936134524,0.9546640574037835
-2.805149565950112,0.9549902152641878
-2.801400467275675,0.9553163731245923
-2.8006457920818746,0.9556425309849967
-2.79453919844777,0.9559686888454012
-2.7940101594268802,0.9562948467058056
-2.7913487231421845,0.95662100456621
-2.7881814821341533,0.9569471624266145
-2.7881814821341377,0.957273320287019
-2.779584473588854,0.9575994781474233
-2.778990297415726,0.9579256360078278
-2.778608552556865,0.9582517938682322
-2.776132178430864,0.9585779517286367
-2.7758895242241923,0.958904109589041
-2.7756623964936322,0.9592302674494455
-2.7752788525484324,0.95955642530985
-2.7717898041885,0.9598825831702544
-2.762856860421831,0.9602087410306588
-2.762687222272716,0.9605348988910632
-2.7623887398498246,0.9608610567514677
-2.7623186743932204,0.9611872146118722
-2.7491647572119247,0.9615133724722765
-2.748931057530524,0.961839530332681
-2.7484659803761398,0.9621656881930855
-2.741704232212109,0.9624918460534899
-2.7415760867886436,0.9628180039138943
-2.738676436279399,0.9631441617742987
-2.7350544262967165,0.9634703196347032
-2.705910396298855,0.9637964774951077
-2.7010305791207574,0.964122635355512
-2.7010305791207543,0.9644487932159165
-2.7010305791207485,0.9647749510763209
-2.69680283790432,0.9651011089367254
-2.696802837904316,0.9654272667971298
-2.6858832064152187,0.9657534246575342
-2.6650722136332567,0.9660795825179387
-2.665072213633251,0.9664057403783431
-2.661220270691126,0.9667318982387475
-2.6543500268674367,0.967058056099152
-2.6543500268674176,0.9673842139595564
-2.65381730669308,0.9677103718199609
-2.6538173066930795,0.9680365296803652
-2.6536851996181565,0.9683626875407697
-2.653685199618156,0.9686888454011742
-2.6517747970570698,0.9690150032615786
-2.6517747970570547,0.969341161121983
-2.650963876502431,0.9696673189823874
-2.6043642714271824,0.9699934768427919
-2.604364271427181,0.9703196347031964
-2.5820403792639044,0.9706457925636007
-2.5791672368567573,0.9709719504240052
-2.566961412852772,0.9712981082844097
-2.55787176652986,0.9716242661448141
-2.5578717665298583,0.9719504240052185
-2.557871766529854,0.9722765818656229
-2.5547550628940594,0.9726027397260274
-2.5547550628940594,0.9729288975864319
-2.5471809065182587,0.9732550554468362
-2.5424915572324367,0.9735812133072407
-2.538690899617913,0.9739073711676451
-2.5379051378289925,0.9742335290280496
-2.5250180307917165,0.974559686888454
-2.5201210561582252,0.9748858447488584
-2.5114216217258676,0.9752120026092629
-2.5056385689574374,0.9755381604696673
-2.4850836291964304,0.9758643183300717
-2.4648388680331554,0.9761904761904762
-2.463813903666249,0.9765166340508806
-2.46241513544267,0.9768427919112851
-2.4615812979402256,0.9771689497716894
-2.4591714767393262,0.9774951076320939
-2.458323848104252,0.9778212654924984
-2.4579600684204337,0.9781474233529028
-2.4558336384426864,0.9784735812133072
-2.454502555309226,0.9787997390737116
-2.4492399758644745,0.9791258969341161
-2.4476197376188678,0.9794520547945206
-2.446788170202881,0.9797782126549249
-2.442779156807568,0.9801043705153294
-2.4423248385308147,0.9804305283757339
-2.441349131766586,0.9807566862361383
-2.4390318922155814,0.9810828440965427
-2.438967529394499,0.9814090019569471
-2.4382863010920444,0.9817351598173516
-2.43580891652943,0.9820613176777561
-2.435321603420628,0.9823874755381604
-2.4304058161498916,0.9827136333985649
-2.4230076790257966,0.9830397912589693
-2.423007679025787,0.9833659491193738
-2.4227584100992794,0.9836921069797782
-2.4227584099580777,0.9840182648401826
-2.416961062842364,0.9843444227005871
-2.4127181426079702,0.9846705805609915
-2.4099138793449004,0.9849967384213959
-2.4099138793448884,0.9853228962818004
-2.407367354723459,0.9856490541422048
-2.4073673546129637,0.9859752120026093
-2.405827538028543,0.9863013698630136
-2.4056942116145192,0.9866275277234181
-2.4043713760488528,0.9869536855838226
-2.401933674955088,0.987279843444227
-2.4019336748520774,0.9876060013046314
-2.4001424217655796,0.9879321591650359
-2.3958659230245654,0.9882583170254403
-2.3854890383358804,0.9885844748858448
-2.342905095554254,0.9889106327462491
-2.3362085213688495,0.9892367906066536
-2.3323341362031305,0.9895629484670581
-2.3295654145133473,0.9898891063274625
-2.3267029639684598,0.9902152641878669
-2.326492170921383,0.9905414220482713
-2.320894855754325,0.9908675799086758
-2.315672712173545,0.9911937377690803
-2.315672154714094,0.9915198956294846
-2.2986762296250722,0.9918460534898891
-2.297420604405551,0.9921722113502935
-2.2963396443441226,0.992498369210698
-2.2861512548879745,0.9928245270711024
-2.2861511171096653,0.9931506849315068
-2.2403094672211683,0.9934768427919113
-2.2327468597716216,0.9938030006523157
-2.2327463608476887,0.9941291585127201
-2.2175913854922156,0.9944553163731246
-2.2132352168351295,0.994781474233529
-2.2070957153022794,0.9951076320939335
-2.20394305373008,0.9954337899543378
-2.194644584805501,0.9957599478147423
-2.1856941127922505,0.9960861056751468
-2.1836848250539016,0.9964122635355512
-2.1796118635578887,0.9967384213959556
-2.179395392244342,0.99706457925636
-2.1793953922443383,0.9973907371167645
-2.1700604716888128,0.997716894977169
-2.1567576970072637,0.9980430528375733
-2.117181554133923,0.9983692106979778
-2.1171815541244623,0.9986953685583823
-2.1171815541244614,0.9990215264187867
-2.090295179795865,0.9993476842791911
-2.0144171509664752,0.9996738421395955
-1.7426313254563248,1.0

